NLTE Chemical abundances in Galactic open and globular clusters

Aims We study the effects of non-local thermodynamic equilibrium (NLTE) on the determination of stellar parameters and abundances of Fe, Mg, and Ti from the medium-resolution spectra of FGK stars.} Methods We extend the Payne fitting approach to draw on NLTE and LTE spectral models. These are used to analyse the spectra of the Gaia-ESO benchmark stars and the spectra of 742 stars in 13 open and globular clusters in the Milky Way: NGC 3532, NGC 5927, NGC 2243, NGC 104, NGC 1851, NGC 2808, NGC 362, M 2, MGC 6752, NGC 1904, NGC 4833, NGC 4372 and M 15. Results Our approach accurately recovers effective temperatures, surface gravities, and abundances of the benchmark stars and clusters members. The differences between NLTE and LTE are significant in the metal-poor regime, [Fe/H] $\lesssim -1$. The NLTE [Fe/H] values are systematically higher, whereas the average NLTE [Mg/Fe] abundance ratios are $\sim 0.15$ dex lower, compared to LTE. Our LTE measurements of metallicities and abundances of stars in Galactic clusters are in a good agreement with the literature. Yet, for most clusters, our study yields the first estimates of NLTE abundances of Fe, Mg and Ti. Conclusions All clusters investigated in this work are homogeneous in Fe and Ti, with the intra-cluster abundance variations of less than 0.04 dex. NGC 2808, NGC 4833, M 2 and M 15 show significant dispersions in [Mg/Fe]. Contrary to common assumptions, the NLTE analysis changes the mean abundance ratios in the clusters, but it does not influence the intra-cluster abundance dispersions.

==> tableA5.dat <==
star cluster snr teff_n teff_l logg_n logg_l vmic_n vmic_l feh_n feh_l e_feh_n e_feh_l mgfe_n mgfe_l e_mgfe_n e_mgfe_l tife_n tife_l e_tife_n e_tife_l mnfe_n mnfe_l e_mnfe_n e_mnfe_l
11070908-5839114 NGC 3532 537.5  5389  5379 4.53 4.52 1.39 1.28 -0.10 -0.09 0.09 0.08 -0.08 -0.08 0.09 0.10 -0.01  0.04 0.08 0.14 -0.14 -0.26 0.11 0.13
11071871-5849027 NGC 3532 521.9  5606  5615 4.54 4.54 1.43 1.41 -0.08 -0.08 0.09 0.09 -0.08 -0.07 0.09 0.10  0.02  0.03 0.06 0.10 -0.16 -0.26 0.12 0.12
11080410-5843358 NGC 3532 484.0  5177  5185 4.52 4.51 1.25 1.21 -0.12 -0.10 0.08 0.08 -0.08 -0.08 0.10 0.09 -0.01 -0.01 0.10 0.14 -0.15 -0.24 0.12 0.13
11072934-5838332 NGC 3532 383.7  4917  4912 4.53 4.51 1.24 1.14 -0.12 -0.10 0.06 0.07 -0.06 -0.07 0.09 0.10  0.05 -0.01 0.09 0.16 -0.13 -0.21 0.12 0.13
11072977-5850046 NGC 3532 609.3  5597  5603 4.48 4.50 1.31 1.34 -0.11 -0.13 0.10 0.09 -0.09 -0.07 0.09 0.11 -0.03  0.00 0.10 0.10 -0.19 -0.31 0.14 0.14
11073790-5841499 NGC 3532 522.6  5276  5264 4.55 4.52 1.29 1.22 -0.11 -0.11 0.08 0.08 -0.10 -0.08 0.09 0.08  0.04  0.04 0.07 0.11 -0.14 -0.24 0.12 0.13
11081054-5833544 NGC 3532 610.5  5618  5636 4.51 4.52 1.40 1.40 -0.12 -0.11 0.10 0.09 -0.08 -0.07 0.10 0.10 -0.02  0.01 0.09 0.10 -0.17 -0.28 0.10 0.13
11082918-5849384 NGC 3532 818.0  5861  5888 4.51 4.51 1.51 1.55 -0.07 -0.07 0.09 0.10 -0.10 -0.06 0.08 0.10 -0.01 -0.06 0.11 0.08 -0.18 -0.30 0.13 0.13
11085158-5837160 NGC 3532 779.7  5854  5877 4.50 4.50 1.45 1.47 -0.07 -0.06 0.09 0.10 -0.09 -0.06 0.09 0.10 -0.00 -0.00 0.10 0.12 -0.19 -0.31 0.13 0.14
11091318-5850491 NGC 3532 404.7  5118  5117 4.56 4.54 1.33 1.24 -0.09 -0.07 0.07 0.07 -0.08 -0.08 0.09 0.09  0.06  0.02 0.10 0.13 -0.14 -0.24 0.13 0.13
11091922-5847470 NGC 3532 719.9  5794  5834 4.52 4.53 1.34 1.38 -0.05 -0.03 0.08 0.09 -0.09 -0.07 0.09 0.10  0.04  0.03 0.09 0.09 -0.20 -0.30 0.12 0.13
11092421-5843393 NGC 3532 439.0  5278  5261 4.58 4.55 1.43 1.36 -0.13 -0.12 0.08 0.08 -0.10 -0.09 0.09 0.09 -0.00  0.03 0.11 0.13 -0.13 -0.25 0.11 0.13
15272199-5040260 NGC 5927 150.7  4876  4908 2.39 2.41 1.35 1.38 -0.54 -0.53 0.16 0.15  0.28  0.30 0.17 0.15  0.26  0.20 0.07 0.07 -0.14 -0.27 0.10 0.11
15272890-5041464 NGC 5927 148.5  4687  4706 2.11 2.11 1.58 1.60 -0.52 -0.53 0.16 0.16  0.41  0.44 0.14 0.14  0.28  0.21 0.06 0.07 -0.20 -0.32 0.09 0.09
15273057-5040104 NGC 5927 165.0  4945  4988 2.45 2.48 1.45 1.50 -0.46 -0.45 0.15 0.15  0.43  0.43 0.16 0.15  0.27  0.23 0.07 0.07 -0.19 -0.32 0.09 0.09
15273109-5039219 NGC 5927 151.5  4826  4843 2.37 2.35 1.48 1.52 -0.59 -0.60 0.15 0.15  0.40  0.42 0.15 0.14  0.29  0.22 0.06 0.07 -0.18 -0.33 0.09 0.10
15273465-5039364 NGC 5927 150.5  4814  4828 2.40 2.38 1.52 1.55 -0.41 -0.42 0.16 0.15  0.42  0.44 0.15 0.15  0.33  0.27 0.07 0.06 -0.19 -0.30 0.08 0.09
15273790-5043163 NGC 5927 147.0  4808  4820 2.25 2.20 1.60 1.64 -0.55 -0.56 0.15 0.15  0.40  0.42 0.15 0.14  0.24  0.17 0.06 0.07 -0.25 -0.39 0.09 0.09
15274901-5043580 NGC 5927 152.3  4876  4902 2.41 2.41 1.59 1.63 -0.42 -0.41 0.16 0.15  0.40  0.41 0.16 0.14  0.27  0.23 0.07 0.07 -0.24 -0.37 0.08 0.10
15274307-5045256 NGC 5927 132.1  4749  4759 2.24 2.24 1.52 1.54 -0.47 -0.47 0.16 0.15  0.49  0.51 0.14 0.14  0.19  0.11 0.07 0.09 -0.23 -0.35 0.08 0.09
15275020-5043410 NGC 5927 149.9  5055  5089 2.59 2.60 1.61 1.67 -0.37 -0.36 0.14 0.15  0.30  0.32 0.15 0.15  0.31  0.25 0.06 0.08 -0.18 -0.31 0.08 0.10
15274355-5043102 NGC 5927 159.6  4938  4993 2.38 2.43 1.25 1.30 -0.46 -0.43 0.15 0.15  0.32  0.32 0.17 0.17  0.19  0.17 0.06 0.06 -0.29 -0.42 0.08 0.10
15275113-5038298 NGC 5927 105.5  4899  4904 2.42 2.35 1.61 1.66 -0.47 -0.49 0.15 0.15  0.40  0.45 0.16 0.16  0.31  0.23 0.06 0.06 -0.24 -0.38 0.09 0.10
15275138-5041348 NGC 5927 153.5  4867  4881 2.38 2.35 1.63 1.67 -0.51 -0.52 0.15 0.15  0.42  0.45 0.16 0.14  0.22  0.16 0.06 0.06 -0.21 -0.36 0.09 0.10
15274513-5038526 NGC 5927 147.4  4729  4732 2.27 2.24 1.56 1.59 -0.45 -0.46 0.16 0.16  0.42  0.46 0.14 0.15  0.27  0.20 0.06 0.08 -0.16 -0.27 0.08 0.07
15280319-5032378 NGC 5927 144.9  4918  4942 2.47 2.46 1.57 1.62 -0.49 -0.49 0.14 0.15  0.35  0.37 0.16 0.15  0.27  0.21 0.06 0.06 -0.19 -0.33 0.09 0.10
15275335-5038341 NGC 5927 159.7  4824  4837 2.34 2.30 1.55 1.59 -0.48 -0.48 0.16 0.16  0.41  0.43 0.16 0.14  0.30  0.22 0.07 0.07 -0.20 -0.33 0.09 0.09
15280528-5040109 NGC 5927 172.1  4854  4882 2.35 2.35 1.48 1.53 -0.56 -0.56 0.14 0.15  0.46  0.49 0.17 0.15  0.29  0.25 0.07 0.06 -0.22 -0.36 0.09 0.10
15275337-5037422 NGC 5927 156.1  4771  4781 2.37 2.35 1.57 1.60 -0.48 -0.49 0.16 0.15  0.40  0.42 0.15 0.14  0.31  0.25 0.08 0.07 -0.16 -0.28 0.08 0.09
15280547-5039271 NGC 5927 150.6  4788  4795 2.29 2.25 1.54 1.57 -0.45 -0.46 0.16 0.15  0.44  0.47 0.16 0.15  0.33  0.26 0.07 0.08 -0.19 -0.31 0.08 0.09
15275395-5039484 NGC 5927 161.7  4762  4760 2.33 2.29 1.47 1.50 -0.42 -0.43 0.17 0.15  0.40  0.45 0.15 0.15  0.27  0.20 0.07 0.09 -0.17 -0.29 0.08 0.09
15275513-5040309 NGC 5927 145.2  4685  4698 2.50 2.50 1.15 1.17 -0.49 -0.50 0.17 0.17  0.40  0.43 0.16 0.15  0.43  0.34 0.07 0.09 -0.19 -0.32 0.07 0.08
15280614-5042020 NGC 5927 129.3  4830  4838 2.21 2.15 1.32 1.35 -0.54 -0.55 0.16 0.15  0.34  0.37 0.16 0.16  0.22  0.17 0.06 0.07 -0.22 -0.35 0.09 0.09
15280789-5037500 NGC 5927 158.5  4862  4891 2.45 2.48 1.48 1.52 -0.46 -0.46 0.15 0.15  0.38  0.39 0.17 0.14  0.31  0.26 0.07 0.07 -0.22 -0.35 0.08 0.10
15280862-5043588 NGC 5927 133.3  4948  4976 2.40 2.40 1.58 1.62 -0.45 -0.44 0.15 0.15  0.36  0.38 0.16 0.15  0.28  0.23 0.07 0.07 -0.23 -0.36 0.09 0.09
15275688-5039551 NGC 5927 170.3  4853  4879 2.47 2.49 1.50 1.54 -0.45 -0.45 0.15 0.15  0.39  0.40 0.16 0.14  0.30  0.25 0.07 0.07 -0.19 -0.32 0.09 0.10
15281072-5039170 NGC 5927 144.0  4833  4847 2.31 2.27 1.52 1.56 -0.50 -0.51 0.16 0.15  0.39  0.41 0.16 0.14  0.33  0.27 0.07 0.06 -0.22 -0.36 0.09 0.09
15275749-5034516 NGC 5927 165.1  4727  4739 2.26 2.26 1.60 1.62 -0.51 -0.51 0.16 0.16  0.44  0.46 0.16 0.15  0.28  0.21 0.07 0.07 -0.19 -0.32 0.08 0.09
15275755-5037572 NGC 5927 171.3  4852  4893 2.30 2.34 1.44 1.47 -0.53 -0.52 0.16 0.14  0.43  0.43 0.17 0.15  0.26  0.21 0.06 0.06 -0.20 -0.34 0.08 0.10
15281135-5033167 NGC 5927 145.3  4971  5007 2.50 2.51 1.58 1.64 -0.44 -0.43 0.14 0.15  0.33  0.36 0.15 0.15  0.33  0.27 0.07 0.07 -0.18 -0.31 0.09 0.10
15281153-5045171 NGC 5927 160.4  4907  4932 2.43 2.42 1.61 1.66 -0.42 -0.42 0.15 0.15  0.29  0.32 0.17 0.15  0.26  0.20 0.07 0.06 -0.20 -0.32 0.08 0.10
15275788-5041353 NGC 5927 168.4  4888  4900 2.35 2.32 1.26 1.30 -0.50 -0.51 0.15 0.15  0.36  0.37 0.16 0.16  0.32  0.26 0.06 0.08 -0.16 -0.29 0.09 0.09
15281347-5044560 NGC 5927 127.4  4839  4848 2.28 2.22 1.52 1.55 -0.47 -0.48 0.15 0.15  0.44  0.47 0.15 0.15  0.28  0.21 0.06 0.07 -0.18 -0.31 0.09 0.09
15275882-5041516 NGC 5927 155.1  4926  4941 2.36 2.34 1.36 1.41 -0.53 -0.54 0.14 0.15  0.35  0.37 0.17 0.15  0.20  0.16 0.09 0.06 -0.24 -0.39 0.09 0.10
15281360-5037451 NGC 5927 143.1  4710  4729 2.32 2.35 1.55 1.57 -0.37 -0.37 0.17 0.16  0.40  0.42 0.14 0.15  0.28  0.22 0.07 0.09 -0.17 -0.28 0.08 0.09
15281416-5042107 NGC 5927 139.1  4926  4954 2.37 2.37 1.01 1.02 -0.53 -0.52 0.16 0.16  0.35  0.36 0.16 0.14  0.24  0.17 0.09 0.07 -0.26 -0.41 0.08 0.10
15280175-5040001 NGC 5927 221.2  4730  4731 2.37 2.34 1.42 1.45 -0.53 -0.55 0.16 0.15  0.39  0.41 0.16 0.15  0.38  0.31 0.08 0.07 -0.23 -0.37 0.08 0.10
15280207-5039019 NGC 5927 152.2  4956  4985 2.53 2.53 1.55 1.61 -0.46 -0.46 0.14 0.15  0.33  0.36 0.15 0.15  0.33  0.27 0.08 0.07 -0.19 -0.32 0.09 0.10
15281434-5034498 NGC 5927 152.5  4953  4982 2.44 2.45 1.62 1.67 -0.44 -0.44 0.14 0.15  0.44  0.46 0.17 0.15  0.19  0.14 0.07 0.05 -0.19 -0.32 0.08 0.09
15280256-5039447 NGC 5927 221.4  4670  4689 2.33 2.35 1.35 1.38 -0.55 -0.56 0.16 0.16  0.40  0.41 0.14 0.15  0.49  0.41 0.06 0.07 -0.24 -0.37 0.08 0.09
15281970-5037403 NGC 5927 163.8  4868  4888 2.36 2.32 1.66 1.70 -0.41 -0.41 0.16 0.15  0.40  0.43 0.15 0.14  0.24  0.17 0.06 0.07 -0.19 -0.31 0.08 0.09
15282459-5041259 NGC 5927 159.0  4756  4758 2.32 2.30 1.58 1.61 -0.47 -0.48 0.16 0.15  0.39  0.42 0.16 0.14  0.27  0.21 0.08 0.08 -0.19 -0.31 0.08 0.09
15282091-5041078 NGC 5927 104.5  4802  4801 2.39 2.34 1.51 1.54 -0.46 -0.48 0.16 0.16  0.35  0.38 0.15 0.15  0.36  0.28 0.08 0.09 -0.15 -0.28 0.08 0.10
15282576-5046326 NGC 5927 136.1  4796  4813 2.33 2.32 1.53 1.56 -0.59 -0.60 0.16 0.15  0.44  0.47 0.16 0.16  0.33  0.27 0.07 0.07 -0.19 -0.33 0.08 0.09
15282799-5037075 NGC 5927 143.8  4852  4872 2.40 2.38 1.53 1.58 -0.48 -0.49 0.15 0.15  0.34  0.36 0.16 0.14  0.30  0.23 0.06 0.07 -0.27 -0.40 0.09 0.10
15284216-5036123 NGC 5927 120.4  4768  4784 2.39 2.39 1.50 1.52 -0.50 -0.50 0.17 0.16  0.42  0.43 0.16 0.16  0.38  0.33 0.08 0.06 -0.21 -0.33 0.07 0.09
15284339-5043098 NGC 5927 171.8  4843  4867 2.35 2.35 1.28 1.32 -0.52 -0.52 0.16 0.15  0.35  0.35 0.17 0.14  0.25  0.20 0.07 0.08 -0.21 -0.35 0.09 0.09
15285697-5043377 NGC 5927 141.5  4948  4976 2.40 2.39 1.63 1.68 -0.43 -0.43 0.15 0.15  0.40  0.42 0.16 0.14  0.25  0.20 0.06 0.05 -0.19 -0.32 0.09 0.09
15285877-5036127 NGC 5927 150.0  4857  4860 2.24 2.17 1.65 1.69 -0.55 -0.57 0.15 0.15  0.36  0.40 0.15 0.15  0.30  0.24 0.06 0.06 -0.24 -0.39 0.09 0.10
06293259-3118088 NGC 2243 158.7  6720  6666 4.15 4.03 1.55 1.50 -0.44 -0.48 0.11 0.10  0.15  0.26 0.08 0.11 -0.06 -0.10 0.08 0.09  9.99  9.99 9.99 9.99
06292560-3115262 NGC 2243 306.0  6122  6069 3.58 3.46 1.56 1.55 -0.48 -0.53 0.11 0.12  0.12  0.26 0.08 0.13  0.01  0.01 0.08 0.09  9.99  9.99 9.99 9.99
06293398-3115494 NGC 2243 125.5  6534  6582 4.28 4.29 1.62 1.72 -0.56 -0.57 0.12 0.13  0.18  0.24 0.08 0.08  0.07  0.07 0.08 0.08  9.99  9.99 9.99 9.99
06291932-3112418 NGC 2243 165.3  6570  6521 3.83 3.67 1.95 1.95 -0.55 -0.61 0.10 0.12  0.31  0.42 0.09 0.12 -0.13 -0.14 0.09 0.09  9.99  9.99 9.99 9.99
06292991-3120327 NGC 2243 161.8  6504  6401 3.72 3.55 1.83 1.78 -0.62 -0.71 0.10 0.11  0.14  0.26 0.08 0.11 -0.03 -0.02 0.08 0.10  9.99  9.99 9.99 9.99
06293042-3112365 NGC 2243 262.8  6478  6409 3.60 3.44 1.77 1.76 -0.58 -0.65 0.09 0.11  0.19  0.33 0.08 0.11  0.02  0.02 0.08 0.08  9.99  9.99 9.99 9.99
06293512-3120191 NGC 2243 310.5  6430  6347 3.56 3.36 1.69 1.68 -0.60 -0.68 0.10 0.11  0.11  0.25 0.07 0.11  0.06  0.05 0.08 0.07  9.99  9.99 9.99 9.99
06291925-3114107 NGC 2243 186.2  6797  6744 3.94 3.78 1.73 1.67 -0.43 -0.49 0.10 0.11  0.31  0.41 0.08 0.11 -0.17 -0.23 0.08 0.08  9.99  9.99 9.99 9.99
06295655-3112342 NGC 2243 202.1  6758  6669 4.07 3.90 1.75 1.68 -0.49 -0.56 0.10 0.12  0.21  0.36 0.08 0.11  0.09  0.09 0.07 0.07  9.99  9.99 9.99 9.99
06292757-3115035 NGC 2243 132.3  6825  6723 4.14 3.97 1.77 1.71 -0.44 -0.52 0.11 0.12  0.27  0.40 0.08 0.11  0.11  0.10 0.08 0.08  9.99  9.99 9.99 9.99
06294719-3118094 NGC 2243 198.4  6744  6673 3.97 3.84 1.80 1.67 -0.47 -0.51 0.10 0.11  0.13  0.20 0.07 0.12  0.11  0.10 0.08 0.08  9.99  9.99 9.99 9.99
06290976-3108505 NGC 2243 129.0  6479  6511 3.99 3.94 1.74 1.77 -0.50 -0.51 0.10 0.12  0.13  0.22 0.09 0.12  0.15  0.12 0.10 0.09  9.99  9.99 9.99 9.99
06291261-3117208 NGC 2243 203.4  6562  6526 3.87 3.71 1.52 1.52 -0.52 -0.56 0.11 0.11  0.16  0.27 0.07 0.11  0.02 -0.02 0.08 0.09  9.99  9.99 9.99 9.99
06291286-3120428 NGC 2243 143.5  6537  6540 4.04 3.94 1.53 1.59 -0.49 -0.52 0.11 0.11  0.08  0.18 0.08 0.11 -0.01 -0.02 0.09 0.09  9.99  9.99 9.99 9.99
06291305-3109173 NGC 2243 252.8  6282  6203 3.55 3.40 1.69 1.68 -0.53 -0.60 0.11 0.11  0.18  0.33 0.08 0.12  0.03  0.04 0.09 0.07  9.99  9.99 9.99 9.99
06291371-3121010 NGC 2243 292.5  6263  6201 3.57 3.41 1.67 1.69 -0.54 -0.61 0.11 0.11  0.10  0.24 0.08 0.11  0.05  0.03 0.08 0.09  9.99  9.99 9.99 9.99
06291628-3116465 NGC 2243 238.7  5190  5188 3.27 3.22 1.20 1.23 -0.50 -0.51 0.14 0.13  0.08  0.14 0.13 0.14  0.18  0.10 0.07 0.08  9.99  9.99 9.99 9.99
06285975-3122340 NGC 2243 285.1  5226  5227 3.33 3.28 1.18 1.18 -0.48 -0.49 0.14 0.13  0.11  0.17 0.12 0.14  0.12  0.06 0.08 0.08  9.99  9.99 9.99 9.99
06291697-3116549 NGC 2243 213.1  6560  6536 4.07 3.96 1.76 1.77 -0.55 -0.59 0.10 0.11  0.11  0.19 0.07 0.11  0.08  0.06 0.08 0.09  9.99  9.99 9.99 9.99
06290193-3114123 NGC 2243 172.7  6474  6559 3.74 3.72 0.80 0.93 -0.66 -0.65 0.10 0.11  0.02  0.06 0.06 0.11  0.02 -0.05 0.09 0.09  9.99  9.99 9.99 9.99
06291723-3123199 NGC 2243 156.4  6592  6538 3.84 3.69 1.78 1.77 -0.50 -0.56 0.10 0.11  0.24  0.36 0.09 0.12 -0.16 -0.17 0.09 0.08  9.99  9.99 9.99 9.99
06291778-3120097 NGC 2243 163.5  6923  6781 4.19 3.94 1.99 1.91 -0.44 -0.54 0.10 0.12  0.17  0.27 0.06 0.11 -0.02 -0.06 0.09 0.10  9.99  9.99 9.99 9.99
06290710-3120331 NGC 2243 137.1  6508  6478 4.10 3.98 1.61 1.65 -0.61 -0.66 0.11 0.11  0.23  0.34 0.08 0.12 -0.12 -0.18 0.09 0.10  9.99  9.99 9.99 9.99
06290770-3113277 NGC 2243 168.3  6894  6820 4.15 3.99 1.69 1.63 -0.41 -0.47 0.10 0.11  0.17  0.26 0.08 0.11  0.01 -0.02 0.08 0.10  9.99  9.99 9.99 9.99
06291841-3119086 NGC 2243 211.6  6724  6631 4.01 3.81 1.77 1.74 -0.49 -0.57 0.11 0.10  0.12  0.22 0.07 0.10  0.04  0.00 0.08 0.10  9.99  9.99 9.99 9.99
06291903-3122135 NGC 2243 154.1  6164  6197 4.06 4.03 1.42 1.48 -0.53 -0.53 0.11 0.11  0.14  0.21 0.09 0.10 -0.16 -0.19 0.09 0.10  9.99  9.99 9.99 9.99
06291924-3114106 NGC 2243 171.3  6713  6635 3.88 3.69 1.73 1.65 -0.47 -0.54 0.10 0.11  0.32  0.44 0.08 0.12 -0.13 -0.16 0.10 0.08  9.99  9.99 9.99 9.99
06291929-3125331 NGC 2243 183.9  6689  6571 4.22 4.13 1.29 1.13 -0.52 -0.58 0.11 0.10  0.09  0.11 0.06 0.11  0.07  0.04 0.08 0.12  9.99  9.99 9.99 9.99
06291887-3116125 NGC 2243 144.8  6597  6596 4.08 3.94 1.66 1.72 -0.49 -0.53 0.10 0.11  0.23  0.35 0.08 0.12  0.10  0.05 0.08 0.10  9.99  9.99 9.99 9.99
06291932-3112417 NGC 2243 158.8  6656  6556 3.84 3.62 1.84 1.80 -0.55 -0.62 0.10 0.12  0.27  0.41 0.08 0.13 -0.11 -0.14 0.09 0.10  9.99  9.99 9.99 9.99
06292377-3124164 NGC 2243 132.0  6445  6464 4.13 4.01 1.49 1.55 -0.59 -0.61 0.11 0.11  0.22  0.33 0.07 0.13  0.04 -0.00 0.09 0.11  9.99  9.99 9.99 9.99
06292006-3116113 NGC 2243 152.3  6911  6793 4.24 3.99 2.07 2.00 -0.42 -0.50 0.11 0.11  0.26  0.39 0.08 0.11 -0.04 -0.11 0.07 0.11  9.99  9.99 9.99 9.99
06292092-3117508 NGC 2243 231.1  6692  6633 3.90 3.79 1.98 1.86 -0.49 -0.54 0.10 0.10  0.12  0.20 0.07 0.12  0.05  0.03 0.08 0.09  9.99  9.99 9.99 9.99
06292562-3115261 NGC 2243 293.7  6182  6124 3.64 3.53 1.58 1.56 -0.45 -0.50 0.11 0.12  0.12  0.24 0.09 0.13  0.06  0.06 0.09 0.09  9.99  9.99 9.99 9.99
06292133-3118094 NGC 2243 295.2  6496  6407 3.63 3.44 1.81 1.78 -0.57 -0.65 0.10 0.11  0.13  0.27 0.08 0.11  0.05  0.04 0.08 0.08  9.99  9.99 9.99 9.99
06292213-3116520 NGC 2243 314.8  6149  6101 3.61 3.52 1.61 1.59 -0.51 -0.56 0.11 0.11  0.07  0.18 0.08 0.12  0.14  0.17 0.09 0.08  9.99  9.99 9.99 9.99
06292742-3117534 NGC 2243 274.2  6619  6476 3.62 3.37 1.87 1.76 -0.68 -0.79 0.10 0.10  0.17  0.31 0.07 0.10  0.05  0.03 0.09 0.10  9.99  9.99 9.99 9.99
06292336-3110504 NGC 2243 125.9  6527  6470 4.00 3.82 1.78 1.78 -0.58 -0.64 0.12 0.12  0.22  0.35 0.08 0.12 -0.01 -0.04 0.08 0.10  9.99  9.99 9.99 9.99
06292757-3115034 NGC 2243 124.6  6705  6638 4.04 3.90 1.54 1.54 -0.46 -0.53 0.11 0.12  0.25  0.36 0.09 0.11 -0.05 -0.03 0.09 0.09  9.99  9.99 9.99 9.99
06292846-3120350 NGC 2243 172.5  6372  6392 3.92 3.83 1.63 1.64 -0.59 -0.60 0.10 0.10  0.19  0.28 0.07 0.12 -0.01 -0.05 0.08 0.11  9.99  9.99 9.99 9.99
06292507-3117388 NGC 2243 176.1  6713  6686 4.21 4.04 1.65 1.68 -0.55 -0.59 0.10 0.11  0.06  0.13 0.07 0.11  0.08  0.03 0.09 0.10  9.99  9.99 9.99 9.99
06292933-3121354 NGC 2243 371.2  5102  5114 3.05 3.02 1.19 1.24 -0.49 -0.50 0.14 0.14  0.13  0.18 0.14 0.14  0.12  0.04 0.06 0.08  9.99  9.99 9.99 9.99
06292859-3112192 NGC 2243 239.9  5618  5619 3.59 3.54 1.36 1.41 -0.42 -0.45 0.12 0.12  0.06  0.12 0.11 0.12  0.05 -0.01 0.10 0.09  9.99  9.99 9.99 9.99
06292865-3116068 NGC 2243 168.8  6543  6514 3.99 3.88 1.56 1.58 -0.54 -0.58 0.11 0.11  0.22  0.33 0.08 0.12  0.12  0.10 0.10 0.09  9.99  9.99 9.99 9.99
06292944-3121577 NGC 2243 322.2  6193  6167 3.67 3.61 1.57 1.56 -0.42 -0.45 0.10 0.12  0.05  0.16 0.08 0.12  0.12  0.15 0.09 0.08  9.99  9.99 9.99 9.99
06292945-3116320 NGC 2243 152.2  6775  6718 4.11 4.00 1.83 1.76 -0.49 -0.53 0.11 0.11  0.13  0.27 0.08 0.15  0.09  0.10 0.08 0.08  9.99  9.99 9.99 9.99
06293258-3118087 NGC 2243 147.0  6648  6612 4.14 4.02 1.56 1.56 -0.45 -0.49 0.10 0.11  0.11  0.21 0.08 0.12 -0.07 -0.09 0.08 0.10  9.99  9.99 9.99 9.99
06292977-3109439 NGC 2243 174.1  6611  6561 3.94 3.76 1.69 1.70 -0.51 -0.57 0.09 0.10  0.17  0.31 0.07 0.11  0.02  0.00 0.08 0.10  9.99  9.99 9.99 9.99
06293272-3115396 NGC 2243 185.2  6721  6645 4.07 3.87 1.73 1.70 -0.49 -0.55 0.10 0.11  0.16  0.27 0.08 0.11 -0.01 -0.04 0.09 0.10  9.99  9.99 9.99 9.99
06292989-3120327 NGC 2243 151.4  6510  6464 3.82 3.74 1.68 1.66 -0.54 -0.59 0.11 0.11  0.22  0.34 0.08 0.11 -0.09 -0.07 0.09 0.10  9.99  9.99 9.99 9.99
06293285-3118310 NGC 2243 253.1  5611  5613 3.56 3.51 1.24 1.28 -0.48 -0.50 0.12 0.13  0.03  0.09 0.11 0.12  0.05  0.03 0.09 0.11  9.99  9.99 9.99 9.99
06293041-3112365 NGC 2243 254.3  6486  6403 3.60 3.40 1.77 1.74 -0.58 -0.66 0.09 0.11  0.22  0.37 0.08 0.11  0.00  0.00 0.08 0.09  9.99  9.99 9.99 9.99
06293343-3116238 NGC 2243 232.2  6591  6590 3.76 3.66 1.63 1.63 -0.41 -0.44 0.10 0.11  0.02  0.11 0.07 0.10  0.18  0.16 0.08 0.08  9.99  9.99 9.99 9.99
06293089-3118366 NGC 2243 138.3  6455  6477 4.10 4.07 1.47 1.50 -0.52 -0.53 0.11 0.12  0.09  0.17 0.07 0.10  0.00 -0.01 0.10 0.09  9.99  9.99 9.99 9.99
06293398-3115493 NGC 2243 112.3  6667  6662 4.32 4.26 1.64 1.68 -0.48 -0.51 0.12 0.11  0.04  0.11 0.06 0.10  0.00 -0.03 0.08 0.10  9.99  9.99 9.99 9.99
06293433-3113290 NGC 2243 152.0  6779  6704 4.06 3.93 1.82 1.74 -0.50 -0.56 0.10 0.11  0.20  0.29 0.08 0.12 -0.11 -0.10 0.09 0.09  9.99  9.99 9.99 9.99
06293510-3120190 NGC 2243 299.4  6424  6337 3.55 3.36 1.71 1.70 -0.59 -0.67 0.10 0.11  0.13  0.27 0.07 0.10  0.00  0.01 0.08 0.07  9.99  9.99 9.99 9.99
06293640-3118334 NGC 2243 197.5  6633  6607 4.10 3.97 1.63 1.64 -0.49 -0.53 0.10 0.10  0.04  0.10 0.07 0.11  0.03 -0.01 0.08 0.10  9.99  9.99 9.99 9.99
06293600-3116342 NGC 2243 250.6  6527  6521 3.93 3.72 1.30 1.37 -0.60 -0.65 0.10 0.09  0.15  0.31 0.07 0.12  0.04 -0.02 0.08 0.12  9.99  9.99 9.99 9.99
06293641-3119453 NGC 2243 150.7  6870  6796 4.16 4.02 1.62 1.56 -0.37 -0.43 0.09 0.10  0.15  0.24 0.08 0.10  0.02  0.00 0.08 0.09  9.99  9.99 9.99 9.99
06293642-3120032 NGC 2243 183.3  6712  6640 4.10 3.96 1.87 1.84 -0.43 -0.49 0.10 0.11  0.11  0.21 0.08 0.11  0.05  0.05 0.07 0.10  9.99  9.99 9.99 9.99
06293629-3117126 NGC 2243 279.9  6670  6620 4.01 3.87 1.76 1.75 -0.55 -0.61 0.10 0.12  0.22  0.33 0.08 0.11  0.01 -0.02 0.08 0.09  9.99  9.99 9.99 9.99
06293659-3117302 NGC 2243 280.1  6720  6615 3.81 3.64 1.81 1.70 -0.63 -0.71 0.10 0.10  0.09  0.19 0.07 0.11  0.13  0.12 0.08 0.09  9.99  9.99 9.99 9.99
06294018-3121310 NGC 2243 155.8  6464  6481 4.03 3.99 1.55 1.63 -0.54 -0.57 0.11 0.11  0.12  0.21 0.07 0.11  0.01 -0.01 0.08 0.09  9.99  9.99 9.99 9.99
06293709-3116127 NGC 2243 266.8  6764  6640 3.76 3.55 1.94 1.86 -0.52 -0.61 0.09 0.11  0.19  0.33 0.08 0.11  0.05  0.05 0.09 0.09  9.99  9.99 9.99 9.99
06294026-3116221 NGC 2243 132.0  6633  6589 4.06 3.95 1.84 1.81 -0.53 -0.58 0.11 0.13  0.20  0.31 0.08 0.12 -0.15 -0.17 0.10 0.09  9.99  9.99 9.99 9.99
06294055-3122075 NGC 2243 151.1  6635  6568 3.94 3.78 1.75 1.70 -0.54 -0.60 0.10 0.11  0.21  0.34 0.07 0.14  0.10  0.09 0.11 0.08  9.99  9.99 9.99 9.99
06293711-3118415 NGC 2243 169.1  6678  6639 4.02 3.87 1.40 1.42 -0.50 -0.55 0.11 0.10  0.17  0.29 0.08 0.11  0.03 -0.02 0.09 0.10  9.99  9.99 9.99 9.99
06293771-3117486 NGC 2243 142.1  6680  6636 4.09 3.95 1.54 1.52 -0.52 -0.57 0.11 0.11  0.24  0.37 0.08 0.13 -0.12 -0.13 0.09 0.10  9.99  9.99 9.99 9.99
06293897-3115061 NGC 2243 155.3  6284  6294 4.11 4.11 1.82 1.85 -0.62 -0.64 0.08 0.11  0.21  0.26 0.09 0.10  0.06  0.07 0.09 0.09  9.99  9.99 9.99 9.99
06293907-3117588 NGC 2243 301.9  6727  6596 3.77 3.54 1.84 1.73 -0.62 -0.71 0.09 0.10  0.13  0.25 0.07 0.10  0.12  0.09 0.08 0.08  9.99  9.99 9.99 9.99
06294339-3111529 NGC 2243 217.9  6650  6620 3.95 3.82 1.66 1.67 -0.48 -0.53 0.09 0.10  0.11  0.21 0.07 0.11 -0.02 -0.03 0.08 0.09  9.99  9.99 9.99 9.99
06293914-3112421 NGC 2243 142.7  6765  6722 4.10 3.98 1.66 1.64 -0.45 -0.51 0.10 0.12  0.19  0.31 0.08 0.12 -0.04 -0.05 0.09 0.08  9.99  9.99 9.99 9.99
06294396-3122271 NGC 2243 148.6  6593  6535 3.97 3.82 1.76 1.76 -0.50 -0.56 0.10 0.11  0.11  0.23 0.08 0.12  0.01 -0.00 0.08 0.09  9.99  9.99 9.99 9.99
06294718-3118095 NGC 2243 182.7  6605  6550 3.94 3.75 1.67 1.60 -0.52 -0.57 0.10 0.11  0.16  0.26 0.07 0.11  0.04 -0.04 0.08 0.13  9.99  9.99 9.99 9.99
06295654-3112341 NGC 2243 186.4  6678  6579 3.96 3.76 1.86 1.80 -0.54 -0.62 0.10 0.11  0.23  0.38 0.08 0.11  0.05  0.05 0.08 0.09  9.99  9.99 9.99 9.99
06294760-3111267 NGC 2243 301.9  6153  6153 4.29 4.23 1.38 1.39 -0.40 -0.41 0.11 0.11  0.15  0.22 0.08 0.09  0.08  0.07 0.08 0.08  9.99  9.99 9.99 9.99
06294770-3117520 NGC 2243 129.2  6204  6208 4.25 4.21 1.41 1.44 -0.50 -0.51 0.12 0.11  0.09  0.16 0.08 0.10 -0.13 -0.17 0.08 0.11  9.99  9.99 9.99 9.99
06295886-3110129 NGC 2243 169.6  7013  6881 4.10 3.84 2.06 1.95 -0.49 -0.58 0.11 0.11  0.09  0.17 0.06 0.11  0.16  0.13 0.09 0.09  9.99  9.99 9.99 9.99
06294931-3112223 NGC 2243 128.7  6269  6238 4.04 3.92 1.52 1.54 -0.58 -0.62 0.11 0.11  0.28  0.39 0.09 0.10 -0.05 -0.09 0.09 0.10  9.99  9.99 9.99 9.99
06300128-3118278 NGC 2243 137.8  6537  6468 3.92 3.85 1.65 1.58 -0.59 -0.65 0.10 0.12  0.21  0.33 0.08 0.11  0.06  0.10 0.10 0.07  9.99  9.99 9.99 9.99
06295200-3114195 NGC 2243 241.9  6864  6722 3.87 3.62 1.97 1.87 -0.54 -0.64 0.10 0.11  0.12  0.26 0.08 0.12  0.10  0.09 0.08 0.09  9.99  9.99 9.99 9.99
06295289-3119220 NGC 2243 276.3  6252  6198 3.60 3.49 1.71 1.68 -0.53 -0.58 0.11 0.11  0.05  0.17 0.08 0.11  0.08  0.09 0.09 0.08  9.99  9.99 9.99 9.99
06295442-3119045 NGC 2243 213.0  5476  5473 3.53 3.50 1.25 1.24 -0.49 -0.50 0.13 0.13  0.04  0.09 0.11 0.12  0.05  0.06 0.08 0.08  9.99  9.99 9.99 9.99
00214385-7207213  NGC 104 123.0  4891  4919 2.76 2.78 1.24 1.28 -0.76 -0.76 0.14 0.15  0.34  0.37 0.16 0.14  0.18  0.13 0.09 0.10  9.99  9.99 9.99 9.99
00221148-7200452  NGC 104 173.5  4972  4997 2.68 2.69 1.08 1.10 -0.73 -0.74 0.14 0.15  0.38  0.42 0.16 0.15  0.18  0.17 0.08 0.09  9.99  9.99 9.99 9.99
00223022-7212296  NGC 104 167.4  4898  4940 2.65 2.68 1.23 1.28 -0.75 -0.74 0.14 0.14  0.39  0.43 0.16 0.15  0.36  0.31 0.07 0.06  9.99  9.99 9.99 9.99
00223466-7155344  NGC 104 201.7  4911  4934 2.63 2.61 1.32 1.37 -0.81 -0.82 0.14 0.15  0.45  0.51 0.16 0.16  0.30  0.26 0.08 0.08  9.99  9.99 9.99 9.99
00223534-7208179  NGC 104 199.0  4903  4935 2.65 2.67 1.24 1.29 -0.72 -0.72 0.14 0.14  0.44  0.47 0.16 0.15  0.37  0.32 0.07 0.07  9.99  9.99 9.99 9.99
00223557-7202286  NGC 104 187.1  5008  5029 2.81 2.80 1.15 1.19 -0.78 -0.79 0.14 0.14  0.38  0.43 0.16 0.16  0.19  0.15 0.10 0.07  9.99  9.99 9.99 9.99
00223564-7200275  NGC 104 193.1  5021  5047 2.76 2.77 1.19 1.23 -0.74 -0.74 0.14 0.15  0.34  0.38 0.15 0.15  0.18  0.14 0.08 0.09  9.99  9.99 9.99 9.99
00224009-7205548  NGC 104 138.2  5202  5187 3.15 3.10 1.32 1.35 -0.70 -0.73 0.13 0.14  0.30  0.38 0.13 0.15  0.19  0.18 0.09 0.06  9.99  9.99 9.99 9.99
00224461-7159023  NGC 104 149.0  5132  5123 2.95 2.89 1.05 1.10 -0.75 -0.78 0.13 0.14  0.35  0.42 0.14 0.15  0.20  0.16 0.11 0.06  9.99  9.99 9.99 9.99
00224693-7157460  NGC 104 169.8  4945  4977 2.73 2.75 1.24 1.28 -0.73 -0.73 0.14 0.14  0.40  0.44 0.16 0.15  0.33  0.30 0.09 0.07  9.99  9.99 9.99 9.99
00224699-7211494  NGC 104 143.2  5047  5064 2.93 2.91 1.26 1.29 -0.75 -0.76 0.14 0.14  0.41  0.48 0.15 0.14  0.23  0.18 0.09 0.07  9.99  9.99 9.99 9.99
00224888-7205257  NGC 104 277.0  4887  4926 2.49 2.51 1.24 1.28 -0.73 -0.72 0.14 0.14  0.44  0.48 0.16 0.17  0.30  0.26 0.07 0.07  9.99  9.99 9.99 9.99
00225273-7201307  NGC 104 320.3  4793  4824 2.36 2.38 1.26 1.30 -0.78 -0.78 0.15 0.15  0.44  0.48 0.16 0.16  0.36  0.31 0.07 0.07  9.99  9.99 9.99 9.99
00230363-7211274  NGC 104 173.6  5021  5025 2.97 2.93 1.21 1.24 -0.71 -0.72 0.14 0.14  0.29  0.35 0.15 0.13  0.28  0.24 0.09 0.08  9.99  9.99 9.99 9.99
00225472-7203461  NGC 104 136.7  5146  5145 3.08 3.03 0.99 1.04 -0.75 -0.77 0.14 0.14  0.31  0.38 0.15 0.14  0.26  0.18 0.11 0.10  9.99  9.99 9.99 9.99
00230543-7209586  NGC 104 302.2  4816  4841 2.48 2.50 1.30 1.35 -0.74 -0.74 0.15 0.15  0.39  0.43 0.16 0.15  0.37  0.32 0.07 0.07  9.99  9.99 9.99 9.99
00230625-7156371  NGC 104 203.4  4832  4857 2.56 2.58 1.27 1.31 -0.73 -0.73 0.14 0.15  0.43  0.47 0.16 0.16  0.26  0.22 0.07 0.08  9.99  9.99 9.99 9.99
00231115-7208266  NGC 104 274.7  4844  4877 2.54 2.56 1.27 1.32 -0.74 -0.74 0.15 0.15  0.39  0.43 0.17 0.15  0.37  0.32 0.07 0.06  9.99  9.99 9.99 9.99
00231325-7209375  NGC 104 310.3  4743  4760 2.37 2.40 1.26 1.30 -0.73 -0.74 0.15 0.15  0.46  0.49 0.15 0.15  0.36  0.31 0.07 0.07  9.99  9.99 9.99 9.99
00243628-7201077  NGC 104 111.8  5019  5002 3.13 3.04 1.34 1.38 -0.79 -0.82 0.15 0.14  0.24  0.33 0.15 0.14  0.40  0.32 0.11 0.09  9.99  9.99 9.99 9.99
00231500-7204581  NGC 104 197.6  5047  5069 2.78 2.81 0.82 0.76 -0.71 -0.70 0.13 0.15  0.35  0.37 0.15 0.13  0.20  0.22 0.10 0.09  9.99  9.99 9.99 9.99
00243918-7208203  NGC 104 223.6  4966  4985 2.74 2.73 1.21 1.24 -0.80 -0.81 0.14 0.14  0.38  0.43 0.16 0.15  0.33  0.30 0.09 0.08  9.99  9.99 9.99 9.99
00231513-7158374  NGC 104 133.9  5027  5038 2.93 2.90 1.21 1.26 -0.75 -0.76 0.14 0.15  0.44  0.51 0.16 0.16  0.21  0.18 0.10 0.12  9.99  9.99 9.99 9.99
00231658-7210073  NGC 104 173.0  5003  5019 2.92 2.90 1.15 1.19 -0.74 -0.75 0.14 0.14  0.27  0.32 0.15 0.13  0.17  0.11 0.13 0.06  9.99  9.99 9.99 9.99
00232154-7209021  NGC 104 277.2  4911  4951 2.58 2.61 1.28 1.32 -0.73 -0.72 0.14 0.14  0.39  0.43 0.16 0.16  0.31  0.26 0.08 0.07  9.99  9.99 9.99 9.99
00245332-7159080  NGC 104 168.9  5070  5083 2.97 2.94 1.19 1.22 -0.71 -0.72 0.14 0.14  0.43  0.50 0.15 0.16  0.25  0.20 0.10 0.06  9.99  9.99 9.99 9.99
00232771-7158248  NGC 104 188.4  4998  5021 2.78 2.77 1.30 1.34 -0.72 -0.73 0.14 0.14  0.40  0.45 0.15 0.15  0.26  0.22 0.08 0.07  9.99  9.99 9.99 9.99
00245570-7204123  NGC 104 181.9  4932  4957 2.70 2.71 1.27 1.31 -0.75 -0.75 0.14 0.14  0.36  0.40 0.16 0.15  0.23  0.18 0.08 0.10  9.99  9.99 9.99 9.99
00245636-7208153  NGC 104 420.3  4731  4741 2.28 2.28 1.36 1.41 -0.75 -0.76 0.15 0.15  0.42  0.45 0.16 0.15  0.39  0.33 0.08 0.07  9.99  9.99 9.99 9.99
00232786-7201043  NGC 104 176.3  5041  5046 2.96 2.91 1.20 1.24 -0.68 -0.69 0.14 0.14  0.40  0.47 0.15 0.16  0.35  0.27 0.08 0.09  9.99  9.99 9.99 9.99
00233311-7211086  NGC 104 231.3  5014  5036 2.84 2.83 1.26 1.29 -0.73 -0.73 0.13 0.14  0.32  0.37 0.15 0.15  0.23  0.18 0.09 0.07  9.99  9.99 9.99 9.99
00245661-7159322  NGC 104 178.2  4982  5000 2.83 2.83 1.17 1.19 -0.74 -0.74 0.14 0.15  0.36  0.40 0.16 0.15  0.18  0.14 0.09 0.06  9.99  9.99 9.99 9.99
00245894-7200253  NGC 104 430.7  4658  4689 2.17 2.22 1.35 1.39 -0.77 -0.77 0.15 0.15  0.46  0.48 0.13 0.15  0.38  0.33 0.07 0.07  9.99  9.99 9.99 9.99
00250025-7205407  NGC 104 184.6  5059  5067 2.93 2.89 1.28 1.32 -0.69 -0.70 0.14 0.14  0.37  0.44 0.15 0.16  0.18  0.13 0.09 0.09  9.99  9.99 9.99 9.99
00233721-7206169  NGC 104 136.7  5139  5130 3.21 3.14 1.19 1.22 -0.70 -0.72 0.14 0.14  0.32  0.39 0.14 0.13  0.25  0.19 0.09 0.09  9.99  9.99 9.99 9.99
00250026-7204593  NGC 104 271.2  4861  4903 2.55 2.59 1.29 1.34 -0.73 -0.72 0.14 0.15  0.41  0.44 0.16 0.16  0.31  0.27 0.07 0.07  9.99  9.99 9.99 9.99
00233728-7209070  NGC 104 233.8  4930  4959 2.79 2.79 1.22 1.28 -0.71 -0.71 0.14 0.14  0.39  0.44 0.16 0.14  0.31  0.26 0.08 0.08  9.99  9.99 9.99 9.99
00250078-7214307  NGC 104 233.8  4987  5005 2.82 2.80 1.29 1.34 -0.74 -0.74 0.14 0.14  0.33  0.38 0.15 0.15  0.27  0.23 0.08 0.08  9.99  9.99 9.99 9.99
00234045-7212313  NGC 104 391.1  4695  4717 2.25 2.28 1.33 1.38 -0.75 -0.76 0.15 0.15  0.45  0.46 0.15 0.14  0.34  0.29 0.07 0.07  9.99  9.99 9.99 9.99
00250305-7159285  NGC 104 228.0  4964  4991 2.79 2.81 1.23 1.27 -0.73 -0.73 0.13 0.14  0.36  0.40 0.16 0.14  0.36  0.32 0.10 0.07  9.99  9.99 9.99 9.99
00234277-7206553  NGC 104 328.7  4785  4818 2.37 2.42 1.21 1.25 -0.72 -0.72 0.15 0.14  0.45  0.46 0.17 0.16  0.30  0.26 0.07 0.07  9.99  9.99 9.99 9.99
00250307-7209022  NGC 104 264.5  4895  4907 2.65 2.63 1.10 1.13 -0.80 -0.81 0.15 0.15  0.38  0.43 0.15 0.15  0.27  0.24 0.08 0.08  9.99  9.99 9.99 9.99
00234315-7205538  NGC 104 201.5  5043  5049 3.01 2.97 1.21 1.24 -0.74 -0.75 0.14 0.15  0.38  0.44 0.15 0.14  0.32  0.27 0.10 0.10  9.99  9.99 9.99 9.99
00250332-7201108  NGC 104 414.1  4662  4693 2.21 2.28 1.34 1.38 -0.78 -0.78 0.15 0.15  0.44  0.46 0.14 0.15  0.37  0.32 0.07 0.07  9.99  9.99 9.99 9.99
00234697-7157572  NGC 104 288.1  4821  4858 2.50 2.53 1.32 1.36 -0.75 -0.75 0.14 0.15  0.42  0.44 0.16 0.15  0.29  0.24 0.07 0.06  9.99  9.99 9.99 9.99
00250386-7211080  NGC 104 418.3  4705  4720 2.27 2.28 1.35 1.39 -0.79 -0.80 0.15 0.15  0.42  0.45 0.15 0.14  0.36  0.31 0.08 0.06  9.99  9.99 9.99 9.99
00234948-7212561  NGC 104 197.9  5008  5020 2.84 2.81 1.27 1.31 -0.73 -0.74 0.14 0.14  0.33  0.39 0.15 0.15  0.24  0.19 0.09 0.08  9.99  9.99 9.99 9.99
00250528-7207262  NGC 104 411.0  4686  4718 2.21 2.27 1.30 1.34 -0.74 -0.74 0.15 0.15  0.45  0.46 0.15 0.15  0.38  0.34 0.07 0.07  9.99  9.99 9.99 9.99
00250802-7159302  NGC 104 197.6  4894  4917 2.60 2.59 1.20 1.24 -0.77 -0.77 0.14 0.14  0.42  0.47 0.16 0.17  0.33  0.26 0.07 0.07  9.99  9.99 9.99 9.99
00240046-7212076  NGC 104 349.9  4814  4844 2.45 2.47 1.28 1.33 -0.74 -0.74 0.14 0.15  0.40  0.44 0.16 0.16  0.31  0.27 0.07 0.06  9.99  9.99 9.99 9.99
00250960-7208086  NGC 104 173.4  4994  5002 2.80 2.77 1.29 1.33 -0.75 -0.77 0.14 0.14  0.40  0.46 0.15 0.16  0.17  0.12 0.10 0.09  9.99  9.99 9.99 9.99
00251060-7203082  NGC 104 192.6  5009  5026 2.77 2.75 1.32 1.36 -0.72 -0.73 0.13 0.14  0.35  0.41 0.14 0.15  0.26  0.23 0.08 0.08  9.99  9.99 9.99 9.99
00242448-7209160  NGC 104 253.3  4980  5007 2.71 2.72 1.25 1.28 -0.71 -0.71 0.13 0.14  0.32  0.37 0.15 0.15  0.21  0.16 0.07 0.08  9.99  9.99 9.99 9.99
00251233-7210177  NGC 104 289.5  4822  4852 2.46 2.47 1.29 1.34 -0.78 -0.78 0.15 0.15  0.43  0.47 0.16 0.16  0.32  0.28 0.07 0.06  9.99  9.99 9.99 9.99
00242486-7210044  NGC 104 268.3  4915  4931 2.68 2.66 1.29 1.33 -0.79 -0.80 0.14 0.15  0.37  0.42 0.15 0.14  0.30  0.26 0.08 0.08  9.99  9.99 9.99 9.99
00251451-7156302  NGC 104 183.7  4999  5019 2.84 2.85 1.29 1.32 -0.68 -0.68 0.14 0.14  0.38  0.42 0.16 0.15  0.30  0.26 0.08 0.09  9.99  9.99 9.99 9.99
00242701-7206558  NGC 104 114.2  5174  5158 3.27 3.18 1.22 1.23 -0.70 -0.73 0.14 0.14  0.35  0.43 0.14 0.15  0.44  0.38 0.09 0.09  9.99  9.99 9.99 9.99
00252055-7203199  NGC 104 187.2  5032  5048 2.90 2.88 1.21 1.26 -0.70 -0.70 0.14 0.14  0.33  0.39 0.15 0.14  0.36  0.32 0.10 0.07  9.99  9.99 9.99 9.99
00225020-7156512  NGC 104 191.9  4916  4943 2.71 2.71 1.29 1.35 -0.71 -0.71 0.14 0.14  0.42  0.47 0.16 0.15  0.32  0.25 0.07 0.07  9.99  9.99 9.99 9.99
00252664-7202295  NGC 104 170.7  5045  5060 3.00 3.00 1.32 1.35 -0.64 -0.65 0.14 0.15  0.29  0.34 0.15 0.14  0.29  0.26 0.08 0.07  9.99  9.99 9.99 9.99
00253483-7208007  NGC 104 439.1  4669  4702 2.18 2.24 1.36 1.41 -0.79 -0.79 0.15 0.15  0.44  0.46 0.15 0.14  0.38  0.34 0.08 0.06  9.99  9.99 9.99 9.99
00253533-7207447  NGC 104 271.4  4835  4867 2.51 2.54 1.30 1.35 -0.74 -0.74 0.15 0.15  0.41  0.45 0.16 0.16  0.34  0.30 0.07 0.07  9.99  9.99 9.99 9.99
00253123-7209185  NGC 104 164.7  4985  5002 2.94 2.93 1.22 1.28 -0.68 -0.69 0.14 0.14  0.32  0.37 0.15 0.13  0.38  0.33 0.08 0.06  9.99  9.99 9.99 9.99
00255182-7202182  NGC 104 182.0  5006  5010 2.85 2.79 1.24 1.29 -0.78 -0.80 0.14 0.14  0.29  0.37 0.14 0.15  0.39  0.32 0.08 0.08  9.99  9.99 9.99 9.99
00253386-7203471  NGC 104 193.1  4935  4949 2.70 2.67 1.27 1.32 -0.79 -0.81 0.14 0.15  0.35  0.42 0.15 0.16  0.26  0.21 0.07 0.10  9.99  9.99 9.99 9.99
00253468-7201152  NGC 104 219.8  4924  4958 2.66 2.69 1.29 1.33 -0.75 -0.75 0.14 0.15  0.40  0.44 0.16 0.16  0.25  0.21 0.07 0.09  9.99  9.99 9.99 9.99
00255570-7204412  NGC 104 223.4  4910  4942 2.66 2.66 1.27 1.33 -0.75 -0.75 0.14 0.14  0.35  0.40 0.15 0.15  0.37  0.32 0.07 0.06  9.99  9.99 9.99 9.99
00255794-7205134  NGC 104 367.7  4696  4721 2.22 2.27 1.32 1.37 -0.76 -0.77 0.15 0.15  0.43  0.45 0.15 0.14  0.39  0.34 0.07 0.07  9.99  9.99 9.99 9.99
05142311-4002162 NGC 1851 119.5  5164  5126 2.88 2.70 1.56 1.60 -1.06 -1.10 0.13 0.13  0.08  0.23 0.12 0.16  0.43  0.36 0.11 0.11  9.99  9.99 9.99 9.99
05140473-4007018 NGC 1851 155.7  5169  5105 2.62 2.44 1.71 1.69 -1.10 -1.15 0.12 0.14  0.20  0.36 0.09 0.15  0.04  0.03 0.13 0.10  9.99  9.99 9.99 9.99
05141002-3959036 NGC 1851 137.8  5139  5092 2.68 2.52 1.64 1.63 -1.06 -1.11 0.13 0.14  0.24  0.39 0.13 0.12  0.33  0.29 0.11 0.08  9.99  9.99 9.99 9.99
05142070-4004194 NGC 1851 154.9  5134  5070 2.56 2.37 1.81 1.77 -1.08 -1.13 0.12 0.14  0.20  0.35 0.11 0.16  0.05  0.05 0.11 0.10  9.99  9.99 9.99 9.99
05141170-3959545 NGC 1851 177.5  5082  5047 2.50 2.34 1.73 1.71 -1.06 -1.10 0.13 0.13  0.31  0.47 0.11 0.16  0.12  0.13 0.17 0.13  9.99  9.99 9.99 9.99
05135346-3958451 NGC 1851 163.4  5146  5131 2.66 2.58 1.80 1.81 -1.03 -1.06 0.13 0.14  0.10  0.21 0.10 0.12  0.13  0.15 0.12 0.12  9.99  9.99 9.99 9.99
05141565-4000059 NGC 1851 163.6  5008  4953 2.45 2.25 1.78 1.77 -1.12 -1.17 0.14 0.15  0.22  0.35 0.13 0.09  0.31  0.27 0.09 0.05  9.99  9.99 9.99 9.99
05135599-4004534 NGC 1851 231.5  4904  4869 2.24 2.05 1.73 1.73 -1.05 -1.10 0.14 0.14  0.32  0.46 0.13 0.16  0.29  0.21 0.09 0.08  9.99  9.99 9.99 9.99
05134740-4004097 NGC 1851 187.2  4998  4977 2.35 2.21 1.74 1.74 -1.03 -1.06 0.14 0.14  0.37  0.52 0.14 0.17  0.24  0.17 0.09 0.09  9.99  9.99 9.99 9.99
05135884-4003363 NGC 1851 279.4  4705  4725 2.03 1.92 1.77 1.81 -1.05 -1.06 0.13 0.14  0.24  0.37 0.14 0.17  0.42  0.34 0.07 0.08  9.99  9.99 9.99 9.99
05135765-4004310 NGC 1851 181.3  5069  5056 2.52 2.44 1.77 1.76 -1.10 -1.12 0.13 0.13  0.28  0.41 0.12 0.14  0.11  0.11 0.11 0.08  9.99  9.99 9.99 9.99
05140259-4000222 NGC 1851 208.3  4911  4882 2.35 2.21 1.70 1.70 -1.09 -1.13 0.14 0.15  0.22  0.33 0.13 0.12  0.35  0.30 0.11 0.08  9.99  9.99 9.99 9.99
05134381-4001155 NGC 1851 217.2  4975  4923 2.34 2.13 1.68 1.67 -1.14 -1.19 0.14 0.14  0.23  0.39 0.12 0.14  0.26  0.19 0.10 0.08  9.99  9.99 9.99 9.99
05135922-4004242 NGC 1851 122.2  5100  5091 2.73 2.65 1.76 1.77 -1.13 -1.15 0.14 0.14  0.30  0.44 0.12 0.14  0.24  0.27 0.13 0.06  9.99  9.99 9.99 9.99
05135978-4001375 NGC 1851 222.1  4941  4906 2.31 2.15 1.70 1.69 -1.15 -1.19 0.14 0.14  0.19  0.32 0.12 0.11  0.20  0.15 0.10 0.08  9.99  9.99 9.99 9.99
05140006-4003491 NGC 1851 146.5  4990  4955 2.44 2.30 1.75 1.74 -1.06 -1.10 0.14 0.14  0.20  0.32 0.13 0.14  0.22  0.19 0.10 0.08  9.99  9.99 9.99 9.99
05132826-4010215 NGC 1851 207.2  4904  4880 2.30 2.17 1.79 1.79 -1.11 -1.15 0.14 0.14  0.24  0.35 0.13 0.11  0.30  0.25 0.08 0.07  9.99  9.99 9.99 9.99
05140063-4000413 NGC 1851  96.0  5127  5088 2.73 2.55 1.65 1.65 -1.16 -1.19 0.14 0.14  0.10  0.26 0.11 0.15  0.09  0.04 0.11 0.10  9.99  9.99 9.99 9.99
05134185-4004416 NGC 1851 109.6  5222  5165 2.72 2.56 1.78 1.76 -1.03 -1.08 0.13 0.14  0.14  0.29 0.12 0.13  0.19  0.19 0.14 0.09  9.99  9.99 9.99 9.99
05134382-4001154 NGC 1851 211.6  5026  4995 2.33 2.17 1.74 1.72 -1.13 -1.17 0.13 0.14  0.27  0.41 0.13 0.15  0.21  0.16 0.09 0.11  9.99  9.99 9.99 9.99
05140176-4003572 NGC 1851 115.8  5187  5143 2.69 2.56 1.73 1.72 -1.09 -1.13 0.12 0.13  0.11  0.26 0.10 0.14  0.12  0.14 0.15 0.13  9.99  9.99 9.99 9.99
05140201-4004417 NGC 1851 202.2  5085  5050 2.54 2.39 1.83 1.83 -1.12 -1.17 0.13 0.14  0.22  0.37 0.11 0.14  0.26  0.22 0.15 0.10  9.99  9.99 9.99 9.99
05134740-4004098 NGC 1851 174.9  4941  4914 2.24 2.08 1.72 1.72 -1.07 -1.11 0.14 0.14  0.35  0.49 0.14 0.18  0.25  0.19 0.09 0.09  9.99  9.99 9.99 9.99
05140233-4001526 NGC 1851 197.1  4900  4885 2.22 2.07 1.75 1.77 -1.06 -1.09 0.14 0.14  0.33  0.44 0.14 0.15  0.32  0.24 0.09 0.09  9.99  9.99 9.99 9.99
05134832-4003152 NGC 1851 268.9  4799  4790 2.14 2.05 1.75 1.74 -1.16 -1.18 0.14 0.14  0.28  0.39 0.14 0.13  0.36  0.30 0.09 0.08  9.99  9.99 9.99 9.99
05140260-4000223 NGC 1851 200.0  4918  4883 2.37 2.20 1.78 1.79 -1.10 -1.15 0.14 0.14  0.21  0.35 0.13 0.13  0.36  0.30 0.10 0.07  9.99  9.99 9.99 9.99
05134898-4001199 NGC 1851 237.5  4969  4941 2.32 2.19 1.68 1.67 -1.10 -1.13 0.13 0.14  0.22  0.34 0.11 0.11  0.31  0.26 0.10 0.08  9.99  9.99 9.99 9.99
05140414-4004216 NGC 1851 100.6  5239  5207 2.94 2.82 1.61 1.61 -1.11 -1.15 0.14 0.14  0.12  0.26 0.11 0.11  0.14  0.12 0.11 0.07  9.99  9.99 9.99 9.99
05140428-4002212 NGC 1851 283.2  4749  4700 2.03 1.72 1.71 1.73 -1.13 -1.19 0.13 0.13  0.32  0.52 0.13 0.22  0.34  0.24 0.08 0.08  9.99  9.99 9.99 9.99
05135210-3957261 NGC 1851 197.1  4832  4813 2.16 2.04 1.85 1.84 -1.13 -1.16 0.14 0.14  0.27  0.37 0.13 0.10  0.33  0.25 0.09 0.08  9.99  9.99 9.99 9.99
05140442-4001259 NGC 1851 276.4  4778  4767 2.06 1.95 1.81 1.79 -1.16 -1.18 0.13 0.13  0.25  0.33 0.12 0.08  0.33  0.28 0.12 0.08  9.99  9.99 9.99 9.99
05135290-4004052 NGC 1851 129.0  5140  5112 2.70 2.55 1.71 1.71 -1.13 -1.16 0.14 0.13  0.19  0.33 0.10 0.14  0.14  0.09 0.13 0.09  9.99  9.99 9.99 9.99
05140456-4005137 NGC 1851 198.5  5000  4972 2.32 2.22 1.82 1.79 -1.14 -1.18 0.14 0.14  0.28  0.42 0.12 0.15  0.13  0.13 0.13 0.09  9.99  9.99 9.99 9.99
05135304-4001424 NGC 1851 210.7  5000  4949 2.47 2.27 1.77 1.76 -1.12 -1.17 0.13 0.14  0.25  0.39 0.12 0.15  0.24  0.18 0.09 0.07  9.99  9.99 9.99 9.99
05140460-4003496 NGC 1851 165.0  5125  5109 2.62 2.53 1.76 1.75 -1.05 -1.08 0.13 0.14  0.21  0.33 0.12 0.12  0.25  0.25 0.09 0.06  9.99  9.99 9.99 9.99
05140473-4007019 NGC 1851 138.3  5166  5103 2.59 2.41 1.77 1.74 -1.09 -1.15 0.11 0.14  0.19  0.35 0.11 0.15  0.06  0.05 0.14 0.09  9.99  9.99 9.99 9.99
05135347-3958452 NGC 1851 154.9  5077  5034 2.57 2.41 1.80 1.80 -1.07 -1.12 0.14 0.14  0.18  0.30 0.11 0.10  0.21  0.18 0.15 0.10  9.99  9.99 9.99 9.99
05140562-4000036 NGC 1851 152.8  5078  5028 2.63 2.46 1.59 1.59 -1.04 -1.09 0.14 0.14  0.17  0.31 0.12 0.13  0.27  0.22 0.09 0.08  9.99  9.99 9.99 9.99
05135415-4003038 NGC 1851 267.1  4860  4844 2.16 2.04 1.83 1.82 -1.13 -1.15 0.14 0.14  0.23  0.37 0.14 0.15  0.29  0.24 0.09 0.09  9.99  9.99 9.99 9.99
05140618-3956433 NGC 1851 275.5  4688  4701 2.11 1.98 1.73 1.76 -1.13 -1.14 0.13 0.14  0.21  0.36 0.10 0.15  0.43  0.35 0.07 0.06  9.99  9.99 9.99 9.99
05135599-4004536 NGC 1851 215.6  4873  4849 2.21 2.06 1.74 1.74 -1.07 -1.11 0.14 0.14  0.32  0.42 0.13 0.13  0.33  0.26 0.09 0.08  9.99  9.99 9.99 9.99
05140621-4002296 NGC 1851 188.2  5132  5105 2.84 2.73 1.53 1.53 -1.16 -1.19 0.13 0.14  0.19  0.33 0.12 0.13  0.33  0.32 0.15 0.09  9.99  9.99 9.99 9.99
05135677-4003122 NGC 1851 174.5  5099  5064 2.62 2.49 1.76 1.75 -1.06 -1.10 0.13 0.14  0.18  0.31 0.11 0.11  0.27  0.25 0.09 0.06  9.99  9.99 9.99 9.99
05135681-4001088 NGC 1851 115.8  5224  5200 2.74 2.57 1.56 1.57 -1.16 -1.19 0.14 0.13  0.16  0.33 0.10 0.15  0.18  0.16 0.11 0.07  9.99  9.99 9.99 9.99
05140650-4004260 NGC 1851 225.8  4956  4933 2.31 2.22 1.82 1.80 -1.15 -1.18 0.14 0.14  0.27  0.37 0.14 0.10  0.30  0.28 0.08 0.05  9.99  9.99 9.99 9.99
05135713-4006316 NGC 1851 170.0  5011  4977 2.41 2.29 1.78 1.77 -1.14 -1.17 0.14 0.14  0.28  0.40 0.13 0.12  0.28  0.27 0.09 0.06  9.99  9.99 9.99 9.99
05140731-4001302 NGC 1851 225.3  4916  4887 2.30 2.15 1.80 1.79 -1.12 -1.16 0.14 0.14  0.30  0.44 0.13 0.16  0.29  0.24 0.09 0.09  9.99  9.99 9.99 9.99
05135765-4004311 NGC 1851 165.5  5063  5037 2.43 2.33 1.83 1.81 -1.10 -1.13 0.13 0.14  0.25  0.38 0.13 0.15  0.08  0.10 0.11 0.09  9.99  9.99 9.99 9.99
05140735-4000022 NGC 1851 156.6  5088  5062 2.59 2.44 1.76 1.78 -1.01 -1.04 0.14 0.14  0.17  0.31 0.11 0.10  0.28  0.24 0.09 0.07  9.99  9.99 9.99 9.99
05135829-3959587 NGC 1851  96.8  4969  4940 2.42 2.31 1.52 1.51 -1.17 -1.20 0.15 0.16  0.21  0.33 0.13 0.09  0.21  0.20 0.11 0.05  9.99  9.99 9.99 9.99
05140741-4004554 NGC 1851 222.2  4997  4949 2.35 2.14 1.74 1.73 -1.08 -1.13 0.14 0.14  0.26  0.40 0.13 0.13  0.32  0.25 0.09 0.07  9.99  9.99 9.99 9.99
05140760-4003166 NGC 1851 241.8  4876  4845 2.36 2.21 1.72 1.72 -1.11 -1.15 0.14 0.14  0.21  0.35 0.11 0.14  0.40  0.32 0.09 0.09  9.99  9.99 9.99 9.99
05135862-3959242 NGC 1851 140.4  5037  4974 2.55 2.34 1.75 1.74 -1.10 -1.17 0.14 0.15  0.19  0.33 0.11 0.10  0.31  0.26 0.10 0.07  9.99  9.99 9.99 9.99
05140775-4002398 NGC 1851 337.0  4822  4795 2.18 2.04 1.68 1.66 -1.18 -1.22 0.14 0.14  0.25  0.38 0.12 0.11  0.36  0.30 0.11 0.06  9.99  9.99 9.99 9.99
05135883-4003363 NGC 1851 270.7  4664  4680 1.87 1.74 1.78 1.82 -1.08 -1.10 0.13 0.14  0.31  0.40 0.16 0.12  0.41  0.33 0.08 0.09  9.99  9.99 9.99 9.99
05140781-4001110 NGC 1851 196.4  4925  4885 2.34 2.14 1.82 1.82 -1.12 -1.17 0.14 0.14  0.27  0.41 0.12 0.13  0.37  0.31 0.11 0.07  9.99  9.99 9.99 9.99
05135905-4000266 NGC 1851 106.4  5062  5002 2.57 2.36 1.62 1.60 -1.13 -1.18 0.14 0.15  0.51  0.71 0.15 0.19  0.25  0.24 0.10 0.10  9.99  9.99 9.99 9.99
05140850-4005545 NGC 1851 227.5  4998  4963 2.48 2.33 1.74 1.74 -1.10 -1.14 0.13 0.14  0.17  0.31 0.12 0.11  0.32  0.28 0.10 0.07  9.99  9.99 9.99 9.99
05141171-3959545 NGC 1851 164.7  5089  5051 2.54 2.33 1.74 1.75 -1.04 -1.08 0.14 0.14  0.28  0.43 0.12 0.15  0.22  0.16 0.08 0.13  9.99  9.99 9.99 9.99
05140980-4002408 NGC 1851 170.0  5187  5120 2.66 2.55 1.72 1.66 -1.10 -1.15 0.11 0.12  0.36  0.50 0.13 0.14  0.14  0.20 0.14 0.12  9.99  9.99 9.99 9.99
05141207-4002201 NGC 1851 264.1  4726  4725 2.10 1.98 1.79 1.79 -1.14 -1.15 0.14 0.13  0.30  0.40 0.13 0.10  0.41  0.31 0.09 0.06  9.99  9.99 9.99 9.99
05141003-3959036 NGC 1851 121.6  5123  5063 2.73 2.50 1.62 1.64 -1.07 -1.12 0.13 0.13  0.13  0.32 0.11 0.15  0.37  0.30 0.10 0.10  9.99  9.99 9.99 9.99
05141285-4003102 NGC 1851 167.8  4975  4946 2.36 2.22 1.67 1.66 -1.07 -1.11 0.14 0.14  0.17  0.30 0.12 0.10  0.29  0.25 0.09 0.05  9.99  9.99 9.99 9.99
05141053-3958095 NGC 1851 236.8  4878  4845 2.26 2.12 1.80 1.78 -1.15 -1.19 0.14 0.14  0.25  0.38 0.13 0.13  0.34  0.28 0.09 0.08  9.99  9.99 9.99 9.99
05141290-4003393 NGC 1851 265.1  4843  4825 2.25 2.08 1.85 1.87 -1.11 -1.15 0.14 0.14  0.19  0.34 0.12 0.14  0.43  0.32 0.10 0.08  9.99  9.99 9.99 9.99
05141133-4004093 NGC 1851 145.0  5074  5009 2.58 2.35 1.81 1.81 -1.08 -1.15 0.14 0.15  0.22  0.37 0.12 0.13  0.29  0.24 0.10 0.06  9.99  9.99 9.99 9.99
05141354-4002160 NGC 1851 177.7  4941  4903 2.29 2.10 1.75 1.74 -1.14 -1.18 0.14 0.14  0.36  0.53 0.14 0.17  0.19  0.11 0.09 0.11  9.99  9.99 9.99 9.99
05150087-4004417 NGC 1851 176.5  4926  4871 2.20 2.01 1.81 1.78 -1.15 -1.21 0.14 0.14  0.33  0.48 0.13 0.18  0.27  0.21 0.10 0.11  9.99  9.99 9.99 9.99
05141411-4003127 NGC 1851 207.3  5025  4990 2.46 2.28 1.80 1.81 -1.06 -1.10 0.13 0.14  0.17  0.31 0.11 0.10  0.36  0.28 0.10 0.07  9.99  9.99 9.99 9.99
05141494-4006154 NGC 1851 226.1  4947  4918 2.42 2.29 1.74 1.74 -1.06 -1.10 0.14 0.15  0.17  0.30 0.12 0.14  0.29  0.25 0.09 0.08  9.99  9.99 9.99 9.99
05141495-4003076 NGC 1851 141.7  5023  4966 2.52 2.29 1.69 1.70 -1.06 -1.12 0.14 0.14  0.26  0.41 0.12 0.13  0.31  0.23 0.10 0.09  9.99  9.99 9.99 9.99
05141566-4000059 NGC 1851 149.9  5038  4987 2.49 2.29 1.79 1.78 -1.09 -1.14 0.14 0.14  0.24  0.38 0.13 0.11  0.34  0.29 0.10 0.06  9.99  9.99 9.99 9.99
05141583-4003015 NGC 1851 155.7  5022  4974 2.46 2.29 1.71 1.70 -1.12 -1.17 0.14 0.15  0.19  0.33 0.11 0.09  0.24  0.22 0.10 0.07  9.99  9.99 9.99 9.99
05141753-4003326 NGC 1851 140.9  4999  4959 2.21 2.03 1.70 1.69 -1.15 -1.19 0.14 0.14  0.41  0.57 0.14 0.15  0.22  0.15 0.08 0.10  9.99  9.99 9.99 9.99
05141947-4003238 NGC 1851 189.2  5082  5055 2.54 2.41 1.82 1.82 -1.12 -1.16 0.13 0.14  0.19  0.31 0.12 0.09  0.32  0.30 0.08 0.06  9.99  9.99 9.99 9.99
05141979-4006446 NGC 1851 145.7  5092  5038 2.64 2.40 1.75 1.77 -1.07 -1.13 0.13 0.14  0.17  0.33 0.11 0.11  0.30  0.23 0.09 0.05  9.99  9.99 9.99 9.99
05142052-4003113 NGC 1851 110.3  5099  5058 2.72 2.54 1.66 1.66 -1.16 -1.20 0.14 0.14  0.23  0.39 0.12 0.13  0.23  0.21 0.12 0.09  9.99  9.99 9.99 9.99
05142061-3955538 NGC 1851 157.4  5046  5013 2.42 2.29 1.81 1.80 -1.12 -1.16 0.14 0.14  0.31  0.46 0.12 0.15  0.21  0.19 0.10 0.10  9.99  9.99 9.99 9.99
05142070-4004195 NGC 1851 140.9  5090  5055 2.58 2.41 1.81 1.80 -1.11 -1.15 0.13 0.14  0.17  0.32 0.10 0.14  0.18  0.18 0.16 0.11  9.99  9.99 9.99 9.99
05142077-4005189 NGC 1851 208.2  5018  4988 2.34 2.24 1.85 1.83 -1.17 -1.21 0.13 0.14  0.26  0.39 0.12 0.15  0.28  0.24 0.08 0.07  9.99  9.99 9.99 9.99
05142480-4002227 NGC 1851 198.6  4845  4870 1.86 1.94 1.78 1.76 -1.17 -1.17 0.13 0.13  0.40  0.44 0.16 0.12  0.28  0.26 0.09 0.09  9.99  9.99 9.99 9.99
05142633-4001482 NGC 1851 109.1  5092  5016 2.53 2.30 1.62 1.60 -1.08 -1.15 0.14 0.15  0.29  0.45 0.13 0.14  0.28  0.24 0.11 0.07  9.99  9.99 9.99 9.99
05142851-4005248 NGC 1851 172.4  5084  5036 2.71 2.55 1.67 1.67 -1.07 -1.11 0.13 0.14  0.17  0.31 0.11 0.10  0.27  0.23 0.08 0.05  9.99  9.99 9.99 9.99
05142887-4001256 NGC 1851 114.0  5120  5086 2.74 2.56 1.68 1.71 -1.18 -1.23 0.13 0.13  0.05  0.25 0.10 0.16  0.25  0.25 0.13 0.11  9.99  9.99 9.99 9.99
05142994-4000251 NGC 1851 171.3  5006  4971 2.38 2.26 1.80 1.79 -1.16 -1.20 0.14 0.15  0.23  0.35 0.12 0.10  0.32  0.29 0.08 0.04  9.99  9.99 9.99 9.99
05143531-4005355 NGC 1851 214.4  4917  4882 2.33 2.16 1.79 1.79 -1.13 -1.17 0.14 0.14  0.21  0.35 0.12 0.13  0.38  0.32 0.10 0.08  9.99  9.99 9.99 9.99
05143599-4005531 NGC 1851 111.7  5118  5036 2.50 2.29 1.72 1.67 -1.20 -1.27 0.12 0.13  0.14  0.32 0.09 0.12  0.16  0.19 0.13 0.12  9.99  9.99 9.99 9.99
05144867-4009009 NGC 1851 136.0  5072  5028 2.60 2.44 1.71 1.71 -1.06 -1.10 0.14 0.14  0.22  0.33 0.12 0.09  0.25  0.22 0.08 0.06  9.99  9.99 9.99 9.99
09105058-6454060 NGC 2808 208.5  4819  4820 2.12 2.07 1.58 1.60 -1.00 -1.02 0.14 0.14  0.18  0.26 0.14 0.13  0.34  0.29 0.07 0.05  9.99  9.99 9.99 9.99
09112752-6451312 NGC 2808 224.2  4718  4752 1.93 1.96 1.35 1.39 -1.07 -1.07 0.14 0.15 -0.12 -0.03 0.09 0.12  0.25  0.24 0.08 0.05  9.99  9.99 9.99 9.99
09112808-6455018 NGC 2808 212.8  4798  4801 2.12 2.07 1.68 1.70 -1.08 -1.10 0.14 0.14  0.33  0.45 0.13 0.15  0.30  0.26 0.08 0.09  9.99  9.99 9.99 9.99
09111436-6453360 NGC 2808 127.4  4877  4880 2.25 2.21 1.68 1.73 -0.90 -0.92 0.14 0.15 -0.17 -0.08 0.11 0.15  0.27  0.23 0.09 0.08  9.99  9.99 9.99 9.99
09113332-6454092 NGC 2808 260.7  4800  4816 2.08 2.05 1.60 1.64 -0.96 -0.97 0.14 0.14 -0.09  0.01 0.11 0.15  0.35  0.29 0.07 0.07  9.99  9.99 9.99 9.99
09120781-6452385 NGC 2808 266.8  4793  4795 2.16 2.10 1.48 1.50 -1.02 -1.04 0.14 0.14  0.20  0.30 0.15 0.18  0.32  0.27 0.08 0.08  9.99  9.99 9.99 9.99
09113475-6449487 NGC 2808 199.8  4766  4786 2.03 2.02 1.62 1.65 -0.98 -1.00 0.14 0.14  0.09  0.18 0.13 0.15  0.35  0.31 0.08 0.05  9.99  9.99 9.99 9.99
09120792-6451391 NGC 2808 214.2  4925  4914 2.46 2.38 1.10 1.09 -1.05 -1.07 0.15 0.14  0.09  0.20 0.12 0.14  0.36  0.32 0.07 0.09  9.99  9.99 9.99 9.99
09113633-6454471 NGC 2808 298.0  4658  4689 1.97 1.94 1.63 1.67 -1.07 -1.08 0.13 0.14  0.33  0.43 0.14 0.15  0.35  0.28 0.07 0.05  9.99  9.99 9.99 9.99
09121263-6449398 NGC 2808 209.6  4734  4759 2.08 2.06 1.64 1.67 -1.05 -1.06 0.14 0.14  0.27  0.35 0.15 0.14  0.34  0.29 0.07 0.06  9.99  9.99 9.99 9.99
09114205-6452341 NGC 2808 264.5  4718  4743 2.05 2.01 1.56 1.60 -1.02 -1.03 0.14 0.15  0.18  0.27 0.15 0.15  0.42  0.36 0.07 0.04  9.99  9.99 9.99 9.99
09121372-6450148 NGC 2808 194.8  4854  4838 2.33 2.24 1.59 1.61 -1.02 -1.06 0.14 0.15  0.17  0.27 0.13 0.13  0.33  0.28 0.08 0.07  9.99  9.99 9.99 9.99
09114254-6453021 NGC 2808 236.3  4692  4728 2.30 2.34 1.36 1.35 -1.04 -1.03 0.16 0.15  0.13  0.17 0.14 0.13  0.39  0.39 0.12 0.06  9.99  9.99 9.99 9.99
09121715-6451548 NGC 2808 146.0  4968  4972 2.26 2.21 1.67 1.72 -0.93 -0.96 0.14 0.15 -0.12 -0.05 0.12 0.14  0.25  0.20 0.09 0.08  9.99  9.99 9.99 9.99
09121768-6454198 NGC 2808 244.8  4785  4799 2.08 2.04 1.59 1.63 -0.98 -1.00 0.14 0.14  0.03  0.12 0.13 0.16  0.34  0.29 0.08 0.06  9.99  9.99 9.99 9.99
09114830-6453057 NGC 2808 190.0  4824  4821 2.22 2.15 1.58 1.61 -1.00 -1.03 0.14 0.14  0.31  0.42 0.14 0.13  0.28  0.24 0.07 0.08  9.99  9.99 9.99 9.99
09114979-6450058 NGC 2808 241.1  4671  4705 1.99 1.98 1.55 1.60 -1.02 -1.02 0.14 0.15  0.18  0.26 0.14 0.16  0.33  0.30 0.07 0.04  9.99  9.99 9.99 9.99
09115086-6456377 NGC 2808 246.9  4792  4799 2.14 2.10 1.65 1.67 -1.04 -1.05 0.14 0.14  0.23  0.31 0.14 0.12  0.36  0.31 0.07 0.05  9.99  9.99 9.99 9.99
09122076-6452114 NGC 2808 176.7  4735  4760 2.20 2.17 1.60 1.65 -0.95 -0.95 0.14 0.15  0.16  0.25 0.14 0.12  0.31  0.25 0.07 0.05  9.99  9.99 9.99 9.99
09122125-6453320 NGC 2808 238.7  4694  4726 1.92 1.91 1.48 1.53 -1.03 -1.03 0.14 0.15  0.08  0.17 0.15 0.18  0.41  0.36 0.06 0.04  9.99  9.99 9.99 9.99
09115270-6454381 NGC 2808 218.8  4827  4817 2.29 2.22 1.60 1.61 -1.00 -1.03 0.14 0.14  0.19  0.28 0.14 0.11  0.32  0.28 0.09 0.06  9.99  9.99 9.99 9.99
09115523-6453426 NGC 2808 222.9  4824  4816 2.22 2.14 1.61 1.63 -1.09 -1.12 0.14 0.14  0.24  0.37 0.13 0.17  0.31  0.27 0.08 0.07  9.99  9.99 9.99 9.99
09120818-6450141 NGC 2808 230.2  4863  4857 2.26 2.20 1.57 1.60 -0.97 -1.00 0.14 0.14  0.09  0.18 0.14 0.14  0.33  0.30 0.08 0.06  9.99  9.99 9.99 9.99
09121004-6451308 NGC 2808 184.4  4958  4948 2.36 2.30 1.46 1.50 -0.95 -0.98 0.14 0.15 -0.02  0.05 0.11 0.14  0.36  0.32 0.08 0.07  9.99  9.99 9.99 9.99
09125745-6450291 NGC 2808 146.2  4811  4801 2.21 2.12 1.68 1.70 -1.01 -1.04 0.14 0.14  0.23  0.35 0.13 0.17  0.32  0.27 0.08 0.09  9.99  9.99 9.99 9.99
01020501-7052159  NGC 362 178.5  5128  5110 2.67 2.61 1.55 1.57 -0.99 -1.02 0.13 0.13  0.09  0.19 0.12 0.13  0.34  0.31 0.09 0.07  9.99  9.99 9.99 9.99
01025279-7052049  NGC 362 206.3  5074  5043 2.64 2.57 1.51 1.53 -1.02 -1.06 0.13 0.14  0.13  0.24 0.12 0.14  0.25  0.22 0.08 0.06  9.99  9.99 9.99 9.99
01025392-7049500  NGC 362 248.1  5088  5052 2.61 2.54 1.52 1.52 -1.02 -1.06 0.13 0.14  0.12  0.23 0.12 0.13  0.35  0.33 0.10 0.08  9.99  9.99 9.99 9.99
01021470-7052474  NGC 362 323.2  4805  4803 2.19 2.10 1.61 1.63 -1.06 -1.09 0.14 0.14  0.14  0.26 0.11 0.17  0.35  0.28 0.08 0.09  9.99  9.99 9.99 9.99
01025707-7051019  NGC 362 209.9  5040  4983 2.53 2.38 1.54 1.52 -1.08 -1.14 0.13 0.14  0.19  0.33 0.11 0.12  0.19  0.16 0.13 0.07  9.99  9.99 9.99 9.99
01021897-7051287  NGC 362 399.6  4671  4697 2.03 1.98 1.65 1.68 -1.10 -1.10 0.14 0.14  0.24  0.36 0.13 0.18  0.38  0.32 0.07 0.06  9.99  9.99 9.99 9.99
01025723-7046200  NGC 362 137.9  5186  5158 2.81 2.70 1.53 1.53 -1.08 -1.11 0.14 0.14  0.00  0.10 0.12 0.11  0.15  0.13 0.10 0.08  9.99  9.99 9.99 9.99
01022252-7051571  NGC 362 186.3  5073  5033 2.58 2.48 1.46 1.48 -0.99 -1.04 0.13 0.14  0.16  0.28 0.12 0.15  0.24  0.22 0.08 0.09  9.99  9.99 9.99 9.99
01030087-7055175  NGC 362 192.5  5074  5034 2.57 2.45 1.62 1.63 -1.04 -1.09 0.13 0.14  0.15  0.28 0.11 0.15  0.28  0.27 0.09 0.08  9.99  9.99 9.99 9.99
01022606-7052055  NGC 362 224.7  5037  5000 2.54 2.45 1.60 1.60 -1.07 -1.11 0.13 0.14  0.10  0.21 0.11 0.13  0.25  0.23 0.08 0.08  9.99  9.99 9.99 9.99
01030096-7053177  NGC 362 210.2  5073  5047 2.67 2.60 1.49 1.51 -1.03 -1.07 0.13 0.14  0.10  0.22 0.10 0.13  0.37  0.36 0.09 0.08  9.99  9.99 9.99 9.99
01022785-7054123  NGC 362 158.6  5131  5100 2.62 2.53 1.51 1.52 -1.03 -1.07 0.13 0.14  0.06  0.19 0.11 0.13  0.29  0.27 0.09 0.07  9.99  9.99 9.99 9.99
01023043-7055071  NGC 362 183.8  5095  5073 2.67 2.60 1.49 1.51 -1.04 -1.07 0.13 0.14  0.15  0.27 0.11 0.13  0.34  0.30 0.08 0.07  9.99  9.99 9.99 9.99
01023762-7047415  NGC 362 282.0  4876  4854 2.29 2.19 1.65 1.64 -1.09 -1.12 0.14 0.14  0.23  0.35 0.11 0.14  0.27  0.23 0.08 0.09  9.99  9.99 9.99 9.99
01030914-7047302  NGC 362 163.5  5165  5125 2.79 2.65 1.43 1.45 -1.06 -1.10 0.13 0.13  0.08  0.22 0.12 0.13  0.18  0.17 0.13 0.10  9.99  9.99 9.99 9.99
01024102-7056100  NGC 362 185.2  5004  4978 2.47 2.39 1.62 1.62 -1.06 -1.10 0.13 0.14  0.10  0.21 0.12 0.14  0.24  0.23 0.09 0.08  9.99  9.99 9.99 9.99
01030929-7051188  NGC 362 231.4  4990  4979 2.72 2.67 1.32 1.33 -1.15 -1.17 0.14 0.14  0.14  0.23 0.11 0.13  0.30  0.26 0.11 0.08  9.99  9.99 9.99 9.99
01024320-7051208  NGC 362 225.5  4899  4886 2.44 2.37 1.24 1.26 -1.14 -1.17 0.14 0.14  0.21  0.34 0.13 0.14  0.24  0.18 0.07 0.09  9.99  9.99 9.99 9.99
01030987-7050483  NGC 362 312.9  5013  4976 2.52 2.41 1.45 1.46 -1.10 -1.14 0.13 0.14  0.18  0.31 0.12 0.14  0.30  0.29 0.09 0.08  9.99  9.99 9.99 9.99
01031003-7054338  NGC 362 169.0  5034  5007 2.65 2.56 1.51 1.54 -1.05 -1.09 0.13 0.14  0.01  0.13 0.10 0.15  0.39  0.34 0.09 0.08  9.99  9.99 9.99 9.99
01024723-7048143  NGC 362 185.1  5068  5030 2.61 2.52 1.49 1.49 -1.11 -1.15 0.13 0.14  0.19  0.32 0.11 0.13  0.27  0.26 0.08 0.07  9.99  9.99 9.99 9.99
01031665-7049154  NGC 362 352.3  4755  4749 2.12 2.02 1.65 1.67 -1.08 -1.11 0.14 0.14  0.25  0.38 0.13 0.16  0.29  0.24 0.08 0.08  9.99  9.99 9.99 9.99
01031665-7050389  NGC 362 361.8  4836  4808 2.25 2.11 1.49 1.48 -1.10 -1.13 0.14 0.14  0.19  0.31 0.13 0.16  0.38  0.32 0.08 0.09  9.99  9.99 9.99 9.99
01024857-7047287  NGC 362 144.1  5176  5146 2.78 2.68 1.43 1.44 -1.06 -1.09 0.13 0.13  0.14  0.26 0.11 0.13  0.08  0.10 0.12 0.09  9.99  9.99 9.99 9.99
01024965-7049253  NGC 362 192.6  5024  4973 2.53 2.40 1.54 1.53 -1.08 -1.13 0.13 0.14  0.22  0.36 0.12 0.14  0.30  0.28 0.09 0.09  9.99  9.99 9.99 9.99
01031835-7053166  NGC 362 197.2  5138  5123 2.70 2.64 1.60 1.62 -0.99 -1.02 0.13 0.14  0.09  0.19 0.12 0.12  0.40  0.38 0.10 0.07  9.99  9.99 9.99 9.99
01024995-7051583  NGC 362 207.9  5068  5022 2.62 2.51 1.49 1.50 -1.03 -1.08 0.13 0.14  0.15  0.28 0.11 0.14  0.31  0.29 0.09 0.08  9.99  9.99 9.99 9.99
01031840-7051505  NGC 362 344.0  4799  4793 2.23 2.14 1.60 1.61 -1.06 -1.08 0.14 0.14  0.17  0.28 0.12 0.17  0.37  0.32 0.08 0.07  9.99  9.99 9.99 9.99
01025013-7051463  NGC 362 346.3  4806  4806 2.18 2.12 1.64 1.65 -1.04 -1.06 0.14 0.14  0.25  0.36 0.12 0.13  0.32  0.29 0.08 0.08  9.99  9.99 9.99 9.99
01025109-7057216  NGC 362 194.8  5050  5023 2.55 2.47 1.50 1.53 -1.00 -1.05 0.13 0.14  0.14  0.25 0.11 0.13  0.29  0.28 0.09 0.09  9.99  9.99 9.99 9.99
01031878-7050565  NGC 362 236.6  5059  5023 2.70 2.59 1.33 1.34 -1.15 -1.19 0.13 0.14  0.14  0.26 0.12 0.15  0.24  0.20 0.10 0.08  9.99  9.99 9.99 9.99
01025119-7047302  NGC 362 316.5  4842  4829 2.24 2.15 1.56 1.57 -1.10 -1.13 0.13 0.14  0.24  0.36 0.13 0.15  0.30  0.25 0.08 0.08  9.99  9.99 9.99 9.99
01032025-7053576  NGC 362 218.9  4977  4950 2.46 2.38 1.64 1.64 -1.04 -1.08 0.14 0.14  0.07  0.18 0.12 0.14  0.26  0.23 0.08 0.09  9.99  9.99 9.99 9.99
01032123-7052381  NGC 362 159.1  5088  5056 2.70 2.62 1.46 1.47 -1.06 -1.09 0.13 0.14  0.18  0.32 0.11 0.14  0.28  0.28 0.09 0.07  9.99  9.99 9.99 9.99
01025796-7050406  NGC 362 182.6  4949  4920 2.39 2.30 1.68 1.66 -1.11 -1.15 0.14 0.14  0.14  0.26 0.12 0.16  0.31  0.28 0.08 0.08  9.99  9.99 9.99 9.99
01032137-7052032  NGC 362 207.5  5074  5046 2.58 2.46 1.59 1.61 -1.05 -1.09 0.13 0.13  0.22  0.34 0.12 0.14  0.29  0.26 0.08 0.08  9.99  9.99 9.99 9.99
01025854-7049097  NGC 362 278.7  4973  4941 2.41 2.31 1.54 1.54 -1.07 -1.12 0.14 0.14  0.17  0.29 0.13 0.16  0.24  0.21 0.09 0.09  9.99  9.99 9.99 9.99
01025902-7048580  NGC 362 155.0  5090  5061 2.62 2.51 1.48 1.50 -1.06 -1.09 0.14 0.13  0.10  0.22 0.11 0.15  0.26  0.22 0.09 0.10  9.99  9.99 9.99 9.99
01032304-7045469  NGC 362 135.7  5192  5151 2.84 2.71 1.47 1.47 -1.04 -1.08 0.13 0.14  0.09  0.23 0.12 0.14  0.14  0.15 0.10 0.08  9.99  9.99 9.99 9.99
01032312-7055365  NGC 362 174.8  5115  5073 2.73 2.62 1.62 1.62 -1.00 -1.04 0.13 0.14  0.11  0.23 0.11 0.14  0.33  0.30 0.10 0.08  9.99  9.99 9.99 9.99
01033014-7052341  NGC 362 162.2  5186  5150 2.81 2.71 1.47 1.50 -1.01 -1.05 0.13 0.14  0.02  0.14 0.12 0.14  0.26  0.24 0.08 0.06  9.99  9.99 9.99 9.99
01032386-7048527  NGC 362 163.0  5180  5155 2.72 2.65 1.54 1.54 -1.05 -1.08 0.13 0.13  0.07  0.16 0.11 0.11  0.23  0.23 0.12 0.07  9.99  9.99 9.99 9.99
01033104-7054174  NGC 362 169.4  5089  5067 2.66 2.56 1.61 1.63 -1.03 -1.07 0.13 0.14  0.12  0.24 0.11 0.15  0.31  0.27 0.09 0.08  9.99  9.99 9.99 9.99
01032563-7051145  NGC 362 266.0  4999  4976 2.55 2.48 1.50 1.51 -1.04 -1.08 0.13 0.14  0.12  0.23 0.12 0.14  0.30  0.27 0.08 0.08  9.99  9.99 9.99 9.99
01033285-7048533  NGC 362 235.1  5015  4992 2.49 2.42 1.48 1.49 -1.00 -1.04 0.13 0.14  0.20  0.31 0.12 0.15  0.26  0.25 0.09 0.09  9.99  9.99 9.99 9.99
01033607-7049068  NGC 362 240.8  5025  4990 2.53 2.44 1.58 1.58 -1.05 -1.10 0.13 0.14  0.20  0.33 0.11 0.15  0.31  0.28 0.10 0.08  9.99  9.99 9.99 9.99
01033669-7051089  NGC 362 227.9  5038  5001 2.54 2.45 1.65 1.63 -1.05 -1.10 0.13 0.14  0.12  0.23 0.12 0.13  0.26  0.25 0.09 0.08  9.99  9.99 9.99 9.99
01032907-7053334  NGC 362 260.4  4888  4872 2.26 2.18 1.61 1.61 -1.05 -1.08 0.14 0.14  0.21  0.32 0.11 0.14  0.27  0.24 0.08 0.09  9.99  9.99 9.99 9.99
01034209-7051253  NGC 362 244.6  5005  4979 2.46 2.39 1.53 1.53 -1.02 -1.06 0.13 0.14  0.23  0.35 0.12 0.14  0.24  0.21 0.08 0.08  9.99  9.99 9.99 9.99
01034280-7051066  NGC 362 287.2  4877  4863 2.30 2.20 1.58 1.60 -1.05 -1.08 0.14 0.14  0.18  0.31 0.12 0.17  0.28  0.23 0.08 0.10  9.99  9.99 9.99 9.99
01034304-7054522  NGC 362 182.1  5117  5070 2.70 2.61 1.56 1.55 -1.03 -1.08 0.13 0.14  0.14  0.26 0.12 0.13  0.27  0.26 0.09 0.09  9.99  9.99 9.99 9.99
01034386-7057493  NGC 362 247.5  4842  4832 2.10 2.02 1.59 1.60 -1.09 -1.12 0.13 0.14  0.23  0.35 0.13 0.14  0.26  0.22 0.08 0.08  9.99  9.99 9.99 9.99
01034759-7055034  NGC 362 104.8  5139  5093 2.77 2.59 1.47 1.50 -1.07 -1.13 0.14 0.14  0.20  0.38 0.12 0.16  0.42  0.36 0.11 0.08  9.99  9.99 9.99 9.99
01034790-7050025  NGC 362 200.8  5102  5073 2.68 2.61 1.53 1.54 -1.01 -1.05 0.13 0.14  0.14  0.26 0.12 0.14  0.31  0.29 0.10 0.08  9.99  9.99 9.99 9.99
01035207-7052547  NGC 362 230.9  4943  4920 2.40 2.30 1.57 1.58 -0.98 -1.02 0.14 0.14  0.25  0.41 0.11 0.16  0.33  0.30 0.09 0.07  9.99  9.99 9.99 9.99
01035605-7042263  NGC 362 190.2  4999  4977 2.38 2.29 1.56 1.57 -1.03 -1.07 0.14 0.14  0.19  0.31 0.12 0.14  0.23  0.20 0.09 0.07  9.99  9.99 9.99 9.99
01040598-7048485  NGC 362 214.3  5014  4980 2.46 2.35 1.59 1.59 -1.07 -1.11 0.13 0.14  0.14  0.26 0.11 0.13  0.35  0.32 0.10 0.09  9.99  9.99 9.99 9.99
01040599-7052329  NGC 362 167.2  5048  5013 2.57 2.49 1.65 1.63 -1.06 -1.10 0.13 0.14  0.18  0.29 0.12 0.14  0.29  0.28 0.09 0.09  9.99  9.99 9.99 9.99
01041147-7043398  NGC 362 175.7  5142  5113 2.73 2.64 1.65 1.66 -0.98 -1.02 0.13 0.13  0.17  0.30 0.11 0.13  0.30  0.28 0.09 0.08  9.99  9.99 9.99 9.99
01041253-7047595  NGC 362 211.4  5061  5027 2.62 2.54 1.57 1.57 -1.03 -1.08 0.13 0.14  0.17  0.29 0.11 0.14  0.26  0.25 0.08 0.08  9.99  9.99 9.99 9.99
01042164-7047555  NGC 362 192.8  5109  5071 2.60 2.49 1.55 1.55 -1.02 -1.07 0.13 0.14  0.13  0.26 0.11 0.15  0.16  0.13 0.13 0.08  9.99  9.99 9.99 9.99
01042198-7054127  NGC 362 105.8  5028  4973 2.59 2.45 1.31 1.31 -1.14 -1.20 0.14 0.15  0.04  0.18 0.11 0.17  0.27  0.22 0.08 0.07  9.99  9.99 9.99 9.99
21331616-0048323      M 2 267.3  5023  4971 2.25 2.13 1.72 1.67 -1.47 -1.54 0.13 0.13  0.26  0.45 0.09 0.13  0.22  0.24 0.08 0.07  9.99  9.99 9.99 9.99
21331654-0046057      M 2 318.5  4927  4879 2.10 1.97 1.72 1.72 -1.45 -1.51 0.12 0.13 -0.07  0.08 0.08 0.12  0.28  0.26 0.12 0.09  9.99  9.99 9.99 9.99
21331673-0050081      M 2 328.3  4862  4818 2.07 2.00 1.69 1.68 -1.46 -1.53 0.12 0.12  0.25  0.43 0.10 0.12  0.29  0.28 0.13 0.09  9.99  9.99 9.99 9.99
21331889-0048581      M 2 370.1  4932  4871 2.10 1.91 1.73 1.74 -1.38 -1.46 0.13 0.13 -0.02  0.14 0.09 0.11  0.30  0.26 0.08 0.09  9.99  9.99 9.99 9.99
21332038-0050543      M 2 229.9  5022  4989 2.35 2.26 1.67 1.66 -1.52 -1.58 0.12 0.12  0.14  0.31 0.09 0.13  0.38  0.40 0.10 0.09  9.99  9.99 9.99 9.99
21332083-0047465      M 2 332.9  4853  4799 2.02 1.92 1.69 1.66 -1.50 -1.57 0.12 0.12  0.25  0.44 0.10 0.13  0.19  0.22 0.10 0.08  9.99  9.99 9.99 9.99
21332130-0048184      M 2 230.1  5078  5003 2.26 2.10 1.69 1.63 -1.50 -1.59 0.12 0.12  0.25  0.46 0.09 0.12  0.13  0.16 0.08 0.08  9.99  9.99 9.99 9.99
21332134-0046573      M 2 272.5  4971  4929 2.30 2.18 1.51 1.49 -1.42 -1.48 0.13 0.13  0.28  0.46 0.10 0.13  0.27  0.28 0.10 0.08  9.99  9.99 9.99 9.99
21332158-0049172      M 2 409.7  4770  4713 1.96 1.80 1.83 1.84 -1.50 -1.58 0.12 0.13  0.25  0.44 0.11 0.16  0.37  0.33 0.09 0.08  9.99  9.99 9.99 9.99
21332159-0048583      M 2 157.9  5100  5027 2.37 2.28 1.63 1.55 -1.56 -1.64 0.12 0.12  0.15  0.30 0.10 0.11  0.09  0.15 0.09 0.08  9.99  9.99 9.99 9.99
21332187-0049439      M 2 213.4  5047  5022 2.48 2.42 1.42 1.39 -1.50 -1.54 0.12 0.12  0.27  0.44 0.09 0.12  0.17  0.21 0.11 0.09  9.99  9.99 9.99 9.99
21332188-0052391      M 2 168.2  5023  5036 2.39 2.38 1.51 1.53 -1.54 -1.56 0.13 0.12  0.29  0.44 0.10 0.13  0.20  0.22 0.09 0.09  9.99  9.99 9.99 9.99
21332264-0050235      M 2 157.0  5169  5066 2.57 2.43 1.63 1.51 -1.53 -1.62 0.11 0.13  0.26  0.45 0.09 0.13  0.22  0.26 0.09 0.08  9.99  9.99 9.99 9.99
21332269-0050475      M 2 283.3  4908  4868 2.23 2.11 1.67 1.67 -1.46 -1.51 0.14 0.13  0.24  0.41 0.10 0.13  0.37  0.35 0.10 0.07  9.99  9.99 9.99 9.99
21331145-0043213      M 2 145.5  5085  5069 2.55 2.48 1.59 1.60 -1.49 -1.55 0.11 0.12  0.25  0.42 0.10 0.15  0.25  0.27 0.12 0.09  9.99  9.99 9.99 9.99
21331279-0047483      M 2 179.5  5152  5082 2.39 2.25 1.67 1.62 -1.50 -1.58 0.12 0.12 -0.08  0.04 0.09 0.09  0.21  0.23 0.08 0.09  9.99  9.99 9.99 9.99
21332288-0054016      M 2 264.4  4975  4948 2.25 2.19 1.61 1.58 -1.47 -1.51 0.12 0.13  0.22  0.38 0.09 0.12  0.18  0.21 0.10 0.09  9.99  9.99 9.99 9.99
21332302-0052182      M 2 233.1  5033  4994 2.20 2.10 1.68 1.66 -1.49 -1.55 0.13 0.12  0.24  0.43 0.09 0.12  0.17  0.19 0.07 0.08  9.99  9.99 9.99 9.99
21331295-0047328      M 2 220.4  5195  5113 2.48 2.32 1.67 1.62 -1.35 -1.43 0.11 0.12  0.23  0.41 0.09 0.12  0.20  0.23 0.08 0.08  9.99  9.99 9.99 9.99
21331311-0054022      M 2 227.2  5069  5053 2.37 2.31 1.63 1.63 -1.43 -1.48 0.13 0.12  0.14  0.30 0.09 0.12  0.18  0.20 0.09 0.08  9.99  9.99 9.99 9.99
21332347-0047294      M 2 206.1  5179  5094 2.51 2.38 1.83 1.75 -1.41 -1.50 0.11 0.12  0.13  0.29 0.09 0.11  0.20  0.24 0.08 0.07  9.99  9.99 9.99 9.99
21331384-0048069      M 2 120.2  5124  5113 2.54 2.44 1.50 1.52 -1.46 -1.51 0.13 0.13  0.21  0.36 0.11 0.13  0.28  0.27 0.07 0.08  9.99  9.99 9.99 9.99
21332387-0044382      M 2 151.3  5132  5033 2.59 2.45 1.66 1.56 -1.46 -1.56 0.10 0.13  0.19  0.38 0.10 0.13  0.33  0.38 0.14 0.09  9.99  9.99 9.99 9.99
21331521-0046137      M 2 344.5  4905  4844 2.10 1.96 1.73 1.71 -1.42 -1.49 0.13 0.13  0.22  0.39 0.10 0.11  0.29  0.26 0.08 0.08  9.99  9.99 9.99 9.99
21332413-0049144      M 2 346.4  4922  4871 2.14 2.01 1.73 1.73 -1.45 -1.52 0.12 0.13  0.17  0.35 0.10 0.12  0.28  0.26 0.14 0.09  9.99  9.99 9.99 9.99
21331569-0056278      M 2 250.9  5002  4958 2.19 2.08 1.63 1.60 -1.48 -1.54 0.13 0.13  0.05  0.19 0.10 0.12  0.15  0.19 0.08 0.07  9.99  9.99 9.99 9.99
21332454-0048226      M 2 154.4  5333  5274 2.87 2.75 1.68 1.65 -1.36 -1.43 0.12 0.12  0.10  0.24 0.08 0.13  0.14  0.14 0.09 0.09  9.99  9.99 9.99 9.99
21332562-0052081      M 2 210.5  5107  5082 2.52 2.45 1.67 1.66 -1.41 -1.46 0.11 0.12  0.10  0.25 0.09 0.12  0.27  0.30 0.11 0.09  9.99  9.99 9.99 9.99
21332584-0050240      M 2 461.4  4732  4703 2.11 1.99 1.60 1.61 -1.47 -1.52 0.14 0.14  0.19  0.39 0.12 0.17  0.40  0.37 0.10 0.10  9.99  9.99 9.99 9.99
21332458-0046154      M 2 194.2  5099  5020 2.30 2.16 1.67 1.61 -1.52 -1.61 0.12 0.12 -0.04  0.09 0.09 0.11  0.25  0.27 0.08 0.08  9.99  9.99 9.99 9.99
21332587-0046086      M 2 189.3  5155  5084 2.37 2.26 1.77 1.71 -1.46 -1.54 0.11 0.12 -0.06  0.06 0.11 0.09  0.21  0.24 0.08 0.08  9.99  9.99 9.99 9.99
21332465-0044562      M 2 179.8  5061  5045 2.48 2.46 1.59 1.55 -1.54 -1.58 0.12 0.12  0.27  0.42 0.10 0.13  0.19  0.25 0.09 0.09  9.99  9.99 9.99 9.99
21332611-0051086      M 2 333.6  4822  4768 1.98 1.84 1.73 1.71 -1.53 -1.60 0.12 0.13  0.28  0.49 0.09 0.13  0.27  0.25 0.11 0.09  9.99  9.99 9.99 9.99
21332469-0044252      M 2 397.5  4806  4734 1.94 1.71 1.84 1.83 -1.44 -1.52 0.12 0.13  0.11  0.30 0.09 0.16  0.35  0.31 0.09 0.07  9.99  9.99 9.99 9.99
21332527-0048038      M 2 212.7  5083  5007 2.30 2.14 1.63 1.57 -1.48 -1.56 0.12 0.12  0.24  0.44 0.09 0.13  0.18  0.21 0.08 0.08  9.99  9.99 9.99 9.99
21332540-0047474      M 2 158.5  5182  5066 2.47 2.33 1.65 1.52 -1.52 -1.62 0.11 0.12  0.31  0.52 0.10 0.12  0.18  0.22 0.08 0.09  9.99  9.99 9.99 9.99
21332708-0050445      M 2 184.2  5068  5051 2.42 2.30 1.46 1.47 -1.48 -1.53 0.13 0.12  0.11  0.28 0.10 0.13  0.25  0.26 0.09 0.09  9.99  9.99 9.99 9.99
21332546-0051484      M 2 418.2  4820  4745 1.78 1.56 2.10 2.09 -1.49 -1.58 0.12 0.13  0.34  0.57 0.10 0.15  0.26  0.21 0.10 0.08  9.99  9.99 9.99 9.99
21332716-0050254      M 2 281.4  4996  4972 2.27 2.19 1.70 1.71 -1.43 -1.48 0.12 0.13 -0.10  0.04 0.07 0.12  0.31  0.30 0.12 0.08  9.99  9.99 9.99 9.99
21332746-0046531      M 2 220.2  5014  4975 2.26 2.19 1.60 1.56 -1.51 -1.57 0.13 0.12  0.16  0.33 0.09 0.11  0.19  0.24 0.08 0.08  9.99  9.99 9.99 9.99
21333340-0052198      M 2 300.0  4919  4874 2.11 1.99 1.68 1.68 -1.42 -1.49 0.13 0.13  0.15  0.31 0.11 0.12  0.29  0.26 0.12 0.08  9.99  9.99 9.99 9.99
21332753-0054229      M 2 210.6  5165  5101 2.45 2.33 1.76 1.71 -1.40 -1.47 0.11 0.12  0.16  0.34 0.08 0.11  0.16  0.20 0.08 0.07  9.99  9.99 9.99 9.99
21333358-0048113      M 2 196.1  5114  5064 2.31 2.22 1.64 1.61 -1.45 -1.52 0.12 0.12 -0.03  0.09 0.09 0.11  0.29  0.33 0.08 0.07  9.99  9.99 9.99 9.99
21333382-0049026      M 2 155.0  5110  5072 2.57 2.50 1.45 1.42 -1.59 -1.65 0.11 0.12  0.30  0.46 0.10 0.13  0.26  0.28 0.09 0.09  9.99  9.99 9.99 9.99
21332792-0050152      M 2 299.4  5050  5025 2.38 2.29 1.67 1.66 -1.40 -1.45 0.12 0.12  0.13  0.30 0.08 0.13  0.23  0.25 0.09 0.08  9.99  9.99 9.99 9.99
21332828-0045113      M 2 350.2  4844  4772 2.01 1.82 1.82 1.82 -1.43 -1.52 0.12 0.13  0.25  0.45 0.11 0.15  0.35  0.31 0.08 0.09  9.99  9.99 9.99 9.99
21333394-0051230      M 2 179.6  5154  5111 2.63 2.50 1.68 1.67 -1.27 -1.33 0.11 0.12  0.21  0.39 0.09 0.14  0.25  0.27 0.11 0.08  9.99  9.99 9.99 9.99
21332846-0047195      M 2 308.0  4933  4881 2.25 2.08 1.68 1.68 -1.40 -1.47 0.13 0.13  0.26  0.46 0.10 0.14  0.25  0.23 0.11 0.07  9.99  9.99 9.99 9.99
21333432-0048463      M 2 221.7  5109  5023 2.32 2.16 1.72 1.65 -1.49 -1.58 0.11 0.12  0.22  0.42 0.09 0.11  0.16  0.19 0.08 0.07  9.99  9.99 9.99 9.99
21332926-0045556      M 2 314.8  4880  4818 2.18 2.05 1.74 1.71 -1.41 -1.47 0.13 0.13  0.19  0.36 0.11 0.14  0.34  0.33 0.09 0.08  9.99  9.99 9.99 9.99
21332926-0048289      M 2 178.8  5150  5078 2.43 2.36 1.62 1.54 -1.47 -1.54 0.12 0.12 -0.18 -0.08 0.09 0.10  0.19  0.25 0.07 0.10  9.99  9.99 9.99 9.99
21333488-0053405      M 2 368.8  4831  4762 2.05 1.85 1.81 1.80 -1.39 -1.47 0.13 0.13  0.19  0.37 0.10 0.15  0.37  0.33 0.10 0.08  9.99  9.99 9.99 9.99
21333502-0047472      M 2 190.6  5056  4996 2.47 2.40 1.60 1.51 -1.54 -1.60 0.11 0.12  0.29  0.48 0.09 0.13  0.29  0.33 0.11 0.09  9.99  9.99 9.99 9.99
21332951-0049598      M 2 291.6  4982  4930 2.27 2.18 1.63 1.58 -1.56 -1.62 0.11 0.12  0.24  0.43 0.09 0.13  0.28  0.33 0.11 0.09  9.99  9.99 9.99 9.99
21333508-0051097      M 2 398.1  4790  4730 2.00 1.82 1.86 1.84 -1.41 -1.48 0.13 0.13  0.26  0.45 0.11 0.17  0.34  0.29 0.09 0.09  9.99  9.99 9.99 9.99
21332970-0044579      M 2 106.1  5201  5150 2.82 2.76 1.58 1.53 -1.42 -1.48 0.11 0.14  0.15  0.31 0.10 0.13  0.38  0.43 0.13 0.09  9.99  9.99 9.99 9.99
21333514-0056079      M 2 141.4  5165  5083 2.58 2.46 1.73 1.65 -1.47 -1.56 0.11 0.13  0.29  0.48 0.10 0.12  0.17  0.22 0.08 0.08  9.99  9.99 9.99 9.99
21332989-0046475      M 2 154.6  5156  5069 2.40 2.25 1.73 1.67 -1.51 -1.60 0.12 0.12 -0.03  0.12 0.08 0.10  0.22  0.27 0.08 0.09  9.99  9.99 9.99 9.99
21333017-0043514      M 2 214.5  5083  5012 2.39 2.26 1.74 1.68 -1.50 -1.58 0.11 0.12  0.17  0.36 0.08 0.12  0.23  0.27 0.08 0.08  9.99  9.99 9.99 9.99
21333043-0049555      M 2 182.9  5058  5009 2.50 2.46 1.50 1.42 -1.57 -1.63 0.11 0.12  0.26  0.42 0.09 0.13  0.24  0.32 0.13 0.09  9.99  9.99 9.99 9.99
21333701-0050061      M 2 174.8  5127  5075 2.49 2.39 1.62 1.57 -1.48 -1.55 0.12 0.12  0.21  0.37 0.09 0.11  0.19  0.23 0.08 0.08  9.99  9.99 9.99 9.99
21333724-0048432      M 2 217.4  5163  5101 2.47 2.34 1.66 1.62 -1.36 -1.43 0.11 0.12  0.19  0.37 0.09 0.12  0.22  0.27 0.10 0.09  9.99  9.99 9.99 9.99
21333047-0051119      M 2 317.7  4924  4887 2.16 2.07 1.70 1.69 -1.43 -1.49 0.12 0.13  0.21  0.39 0.10 0.12  0.23  0.26 0.11 0.07  9.99  9.99 9.99 9.99
21333062-0050083      M 2 315.2  4940  4880 2.08 1.91 1.70 1.69 -1.47 -1.55 0.12 0.12  0.25  0.45 0.08 0.11  0.15  0.15 0.08 0.08  9.99  9.99 9.99 9.99
21333747-0047253      M 2 352.6  4877  4807 2.00 1.82 1.80 1.78 -1.44 -1.53 0.12 0.13  0.27  0.48 0.09 0.13  0.19  0.19 0.11 0.08  9.99  9.99 9.99 9.99
21333754-0046188      M 2 238.7  5029  4998 2.32 2.23 1.68 1.67 -1.45 -1.50 0.12 0.13  0.16  0.32 0.09 0.11  0.22  0.25 0.09 0.08  9.99  9.99 9.99 9.99
21333095-0048115      M 2 268.6  4945  4868 2.12 1.92 1.71 1.67 -1.53 -1.61 0.12 0.12  0.22  0.43 0.08 0.13  0.21  0.21 0.09 0.10  9.99  9.99 9.99 9.99
21333765-0043392      M 2 254.9  5013  4969 2.24 2.12 1.73 1.71 -1.42 -1.49 0.12 0.13  0.21  0.40 0.09 0.12  0.24  0.27 0.14 0.08  9.99  9.99 9.99 9.99
21333095-0050295      M 2 180.3  5128  5055 2.57 2.50 1.61 1.50 -1.48 -1.55 0.10 0.12  0.18  0.35 0.09 0.12  0.22  0.29 0.12 0.10  9.99  9.99 9.99 9.99
21333140-0053241      M 2 153.2  5193  5101 2.53 2.40 1.61 1.53 -1.46 -1.56 0.11 0.12  0.05  0.22 0.08 0.12  0.16  0.20 0.08 0.08  9.99  9.99 9.99 9.99
21333959-0047366      M 2 200.0  5035  4984 2.34 2.28 1.64 1.58 -1.52 -1.59 0.12 0.12  0.18  0.35 0.08 0.11  0.24  0.29 0.08 0.08  9.99  9.99 9.99 9.99
21333252-0047448      M 2 167.0  4989  4952 2.08 1.99 1.57 1.56 -1.47 -1.54 0.12 0.12  0.30  0.50 0.09 0.12  0.19  0.22 0.07 0.09  9.99  9.99 9.99 9.99
21333970-0050505      M 2 230.5  5041  4995 2.35 2.28 1.67 1.63 -1.61 -1.67 0.12 0.12  0.27  0.46 0.09 0.13  0.22  0.26 0.08 0.08  9.99  9.99 9.99 9.99
21333255-0048564      M 2 168.5  5337  5220 2.72 2.57 1.63 1.52 -1.42 -1.52 0.12 0.12  0.27  0.46 0.09 0.13  0.16  0.19 0.08 0.09  9.99  9.99 9.99 9.99
21334089-0053240      M 2 151.1  5204  5126 2.45 2.31 1.84 1.76 -1.48 -1.57 0.11 0.12 -0.09  0.06 0.08 0.10  0.14  0.17 0.07 0.08  9.99  9.99 9.99 9.99
21333267-0046216      M 2 195.3  5118  5030 2.39 2.25 1.87 1.77 -1.53 -1.62 0.12 0.12  0.21  0.40 0.09 0.11  0.19  0.22 0.08 0.07  9.99  9.99 9.99 9.99
21334144-0050419      M 2 142.8  5226  5121 2.43 2.22 1.67 1.59 -1.43 -1.53 0.12 0.12  0.06  0.23 0.09 0.12  0.11  0.11 0.08 0.08  9.99  9.99 9.99 9.99
21334193-0048169      M 2 348.2  4859  4797 2.04 1.88 1.74 1.72 -1.39 -1.47 0.13 0.13  0.23  0.41 0.11 0.14  0.31  0.27 0.09 0.09  9.99  9.99 9.99 9.99
19102304-6003335 NGC 6752 212.3  5190  5113 2.45 2.33 1.75 1.67 -1.39 -1.47 0.11 0.12  0.16  0.32 0.09 0.10  0.17  0.22 0.11 0.08  9.99  9.99 9.99 9.99
19105938-5958472 NGC 6752 162.8  5277  5157 2.66 2.57 1.50 1.35 -1.46 -1.56 0.12 0.12  0.15  0.29 0.09 0.12  0.25  0.34 0.08 0.08  9.99  9.99 9.99 9.99
19093713-5954458 NGC 6752 107.5  5439  5341 2.94 2.82 1.83 1.73 -1.41 -1.49 0.13 0.14  0.09  0.24 0.08 0.13  0.14  0.16 0.09 0.09  9.99  9.99 9.99 9.99
19104659-6000328 NGC 6752 210.5  5090  5059 2.53 2.48 1.53 1.49 -1.46 -1.52 0.11 0.12  0.12  0.28 0.09 0.12  0.25  0.29 0.11 0.09  9.99  9.99 9.99 9.99
19104232-5957494 NGC 6752 114.6  5547  5419 3.11 2.92 1.57 1.47 -1.27 -1.38 0.12 0.13  0.17  0.36 0.08 0.14  0.20  0.18 0.09 0.09  9.99  9.99 9.99 9.99
19102011-6007245 NGC 6752 124.1  5345  5225 2.92 2.80 1.59 1.45 -1.42 -1.52 0.12 0.13  0.15  0.29 0.08 0.11  0.16  0.20 0.09 0.10  9.99  9.99 9.99 9.99
19111155-6001172 NGC 6752 201.8  5243  5143 2.58 2.43 1.68 1.60 -1.41 -1.51 0.11 0.13  0.15  0.33 0.10 0.12  0.19  0.22 0.08 0.07  9.99  9.99 9.99 9.99
19110723-6001431 NGC 6752 177.7  5214  5145 2.68 2.61 1.67 1.59 -1.41 -1.48 0.12 0.12  0.21  0.37 0.09 0.14  0.07  0.12 0.09 0.07  9.99  9.99 9.99 9.99
19104229-5956349 NGC 6752 200.6  5155  5110 2.37 2.37 1.38 1.32 -1.41 -1.47 0.12 0.12 -0.12 -0.02 0.09 0.08  0.19  0.27 0.08 0.09  9.99  9.99 9.99 9.99
19110366-5958294 NGC 6752 164.4  5062  5044 2.51 2.46 1.42 1.40 -1.56 -1.61 0.11 0.12  0.29  0.45 0.10 0.14  0.24  0.26 0.10 0.09  9.99  9.99 9.99 9.99
19110331-6000122 NGC 6752 214.3  5105  5035 2.54 2.41 1.57 1.51 -1.47 -1.55 0.10 0.12  0.22  0.40 0.09 0.13  0.31  0.34 0.11 0.09  9.99  9.99 9.99 9.99
19102575-6004439 NGC 6752 127.6  5219  5134 2.81 2.74 1.50 1.39 -1.47 -1.55 0.11 0.12  0.33  0.50 0.12 0.14  0.18  0.23 0.12 0.11  9.99  9.99 9.99 9.99
19114482-5952304 NGC 6752 179.3  5021  4996 2.42 2.39 1.48 1.44 -1.61 -1.66 0.12 0.12  0.23  0.37 0.10 0.13  0.28  0.32 0.10 0.10  9.99  9.99 9.99 9.99
19104123-6004367 NGC 6752 237.6  5162  5090 2.46 2.34 1.63 1.58 -1.36 -1.44 0.11 0.12  0.10  0.27 0.08 0.13  0.19  0.23 0.08 0.08  9.99  9.99 9.99 9.99
19115325-5953500 NGC 6752 192.2  5116  5055 2.49 2.40 1.65 1.58 -1.46 -1.53 0.12 0.12  0.28  0.47 0.10 0.12  0.20  0.24 0.08 0.08  9.99  9.99 9.99 9.99
19110599-5959013 NGC 6752 143.8  5231  5142 2.92 2.90 1.62 1.46 -1.55 -1.63 0.11 0.12  0.20  0.35 0.08 0.12  0.27  0.35 0.11 0.10  9.99  9.99 9.99 9.99
19114511-6002330 NGC 6752  90.2  5400  5229 3.20 3.04 1.27 1.00 -1.46 -1.57 0.12 0.14 -0.08  0.02 0.07 0.11  0.07  0.13 0.13 0.13  9.99  9.99 9.99 9.99
19110859-5957359 NGC 6752 201.7  5098  5029 2.34 2.26 1.48 1.40 -1.47 -1.55 0.13 0.12  0.38  0.58 0.09 0.14  0.12  0.18 0.08 0.08  9.99  9.99 9.99 9.99
19111163-5958288 NGC 6752 208.4  5269  5189 2.58 2.43 1.54 1.50 -1.32 -1.40 0.12 0.13  0.13  0.29 0.09 0.12  0.20  0.22 0.08 0.07  9.99  9.99 9.99 9.99
19112271-5958035 NGC 6752 188.5  5084  5009 2.28 2.16 1.65 1.57 -1.53 -1.61 0.13 0.12  0.36  0.58 0.09 0.12  0.22  0.26 0.07 0.09  9.99  9.99 9.99 9.99
19112496-6002308 NGC 6752 172.8  5223  5147 2.74 2.65 1.55 1.47 -1.43 -1.50 0.11 0.12  0.04  0.18 0.09 0.12  0.25  0.31 0.09 0.10  9.99  9.99 9.99 9.99
19102609-6000323 NGC 6752 150.4  5219  5093 2.73 2.57 1.50 1.37 -1.42 -1.53 0.10 0.12  0.33  0.54 0.10 0.16  0.31  0.38 0.13 0.12  9.99  9.99 9.99 9.99
19105352-6001021 NGC 6752 165.8  5181  5079 2.55 2.43 1.64 1.54 -1.48 -1.58 0.11 0.12  0.13  0.30 0.09 0.12  0.23  0.28 0.08 0.09  9.99  9.99 9.99 9.99
19095986-5955576 NGC 6752 205.3  5083  5045 2.37 2.31 1.58 1.54 -1.47 -1.53 0.12 0.12  0.35  0.55 0.09 0.13  0.24  0.29 0.09 0.09  9.99  9.99 9.99 9.99
19102346-6006256 NGC 6752 153.3  5242  5145 2.66 2.54 1.68 1.55 -1.47 -1.55 0.11 0.12  0.24  0.44 0.09 0.14  0.25  0.29 0.08 0.09  9.99  9.99 9.99 9.99
19101266-5957364 NGC 6752 498.3  5041  5009 2.32 2.25 1.64 1.61 -1.44 -1.50 0.12 0.12  0.26  0.44 0.09 0.12  0.21  0.25 0.09 0.07  9.99  9.99 9.99 9.99
19095986-5955577 NGC 6752 417.9  5150  5087 2.45 2.34 1.56 1.51 -1.42 -1.50 0.11 0.12  0.24  0.43 0.09 0.12  0.21  0.25 0.08 0.08  9.99  9.99 9.99 9.99
19101633-6004080 NGC 6752 115.6  5170  5143 2.94 2.90 1.18 1.12 -1.60 -1.65 0.13 0.15  0.27  0.40 0.09 0.14  0.20  0.26 0.08 0.08  9.99  9.99 9.99 9.99
19100456-5957400 NGC 6752 156.5  5337  5229 2.91 2.86 1.46 1.26 -1.52 -1.61 0.13 0.12  0.24  0.38 0.08 0.13  0.02  0.08 0.08 0.09  9.99  9.99 9.99 9.99
19101940-5959134 NGC 6752 268.5  5260  5152 2.78 2.64 1.51 1.40 -1.48 -1.58 0.11 0.11  0.25  0.43 0.09 0.11  0.17  0.21 0.08 0.09  9.99  9.99 9.99 9.99
19100566-5958204 NGC 6752 315.1  5167  5078 2.53 2.41 1.54 1.44 -1.49 -1.58 0.11 0.12  0.23  0.40 0.09 0.12  0.18  0.22 0.08 0.09  9.99  9.99 9.99 9.99
19102013-6007246 NGC 6752 223.2  5280  5196 2.79 2.69 1.49 1.40 -1.46 -1.55 0.11 0.12  0.21  0.37 0.09 0.12  0.20  0.25 0.08 0.09  9.99  9.99 9.99 9.99
19102305-6003335 NGC 6752 432.6  5119  5055 2.45 2.35 1.64 1.57 -1.45 -1.52 0.11 0.12  0.17  0.33 0.09 0.11  0.21  0.26 0.08 0.08  9.99  9.99 9.99 9.99
19102307-6004275 NGC 6752 143.4  5319  5166 3.15 3.10 1.60 1.29 -1.54 -1.64 0.11 0.12  0.18  0.29 0.08 0.10  0.16  0.25 0.11 0.08  9.99  9.99 9.99 9.99
19104433-5958397 NGC 6752 383.5  5228  5152 2.59 2.50 1.53 1.46 -1.41 -1.50 0.11 0.12  0.22  0.39 0.10 0.12  0.21  0.26 0.08 0.08  9.99  9.99 9.99 9.99
19102345-6006257 NGC 6752 281.6  5202  5105 2.65 2.54 1.67 1.55 -1.49 -1.58 0.11 0.12  0.22  0.40 0.09 0.12  0.24  0.29 0.08 0.08  9.99  9.99 9.99 9.99
19104463-6002548 NGC 6752 398.9  5177  5101 2.58 2.46 1.53 1.46 -1.40 -1.48 0.11 0.12  0.14  0.30 0.09 0.10  0.24  0.29 0.09 0.08  9.99  9.99 9.99 9.99
19102370-6000209 NGC 6752 275.6  5291  5181 2.90 2.80 1.52 1.37 -1.47 -1.56 0.11 0.12  0.22  0.37 0.08 0.11  0.26  0.31 0.08 0.08  9.99  9.99 9.99 9.99
19104515-5952435 NGC 6752 118.4  5266  5139 2.90 2.82 1.41 1.20 -1.55 -1.65 0.11 0.12  0.13  0.24 0.09 0.11  0.16  0.22 0.12 0.13  9.99  9.99 9.99 9.99
19102501-6004306 NGC 6752 203.1  5283  5141 2.74 2.56 1.61 1.44 -1.51 -1.62 0.11 0.12  0.34  0.55 0.09 0.14  0.21  0.24 0.08 0.08  9.99  9.99 9.99 9.99
19104659-6000327 NGC 6752 424.2  5131  5068 2.49 2.39 1.61 1.55 -1.44 -1.52 0.11 0.12  0.15  0.32 0.09 0.11  0.20  0.24 0.08 0.08  9.99  9.99 9.99 9.99
19102535-5958092 NGC 6752 353.1  5140  5078 2.51 2.44 1.46 1.39 -1.48 -1.55 0.11 0.11  0.24  0.40 0.09 0.12  0.17  0.23 0.08 0.09  9.99  9.99 9.99 9.99
19104776-5958524 NGC 6752 330.3  5229  5127 2.64 2.50 1.48 1.38 -1.49 -1.59 0.11 0.12  0.18  0.35 0.08 0.11  0.12  0.17 0.08 0.08  9.99  9.99 9.99 9.99
19102577-6004439 NGC 6752 246.8  5293  5199 2.82 2.73 1.46 1.34 -1.46 -1.54 0.11 0.12  0.20  0.35 0.08 0.14  0.21  0.27 0.08 0.08  9.99  9.99 9.99 9.99
19104809-5956580 NGC 6752 158.1  5192  5089 2.82 2.76 1.32 1.13 -1.60 -1.69 0.12 0.14  0.26  0.40 0.09 0.12  0.00  0.07 0.10 0.08  9.99  9.99 9.99 9.99
19102609-6000322 NGC 6752 314.4  5238  5161 2.69 2.58 1.52 1.44 -1.43 -1.51 0.11 0.12  0.21  0.38 0.08 0.12  0.23  0.26 0.08 0.08  9.99  9.99 9.99 9.99
19104924-5958015 NGC 6752 137.7  5158  5073 2.83 2.78 1.37 1.20 -1.57 -1.66 0.12 0.13  0.43  0.60 0.11 0.14  0.09  0.18 0.11 0.09  9.99  9.99 9.99 9.99
19102676-6006575 NGC 6752 115.4  5346  5226 2.91 2.82 1.57 1.41 -1.48 -1.58 0.13 0.13  0.18  0.33 0.08 0.11  0.07  0.13 0.08 0.10  9.99  9.99 9.99 9.99
19105020-5959272 NGC 6752 388.8  5157  5108 2.56 2.47 1.44 1.40 -1.45 -1.52 0.11 0.12  0.26  0.43 0.10 0.13  0.17  0.21 0.09 0.08  9.99  9.99 9.99 9.99
19105035-6002441 NGC 6752 171.0  5323  5152 2.96 2.85 1.61 1.37 -1.59 -1.72 0.12 0.12  0.17  0.32 0.07 0.11  0.14  0.19 0.08 0.11  9.99  9.99 9.99 9.99
19105158-6003355 NGC 6752 137.6  5314  5190 3.06 2.92 1.44 1.26 -1.54 -1.64 0.13 0.13  0.35  0.53 0.08 0.14  0.02  0.07 0.08 0.10  9.99  9.99 9.99 9.99
19105352-6001020 NGC 6752 341.7  5156  5072 2.59 2.50 1.52 1.42 -1.49 -1.57 0.11 0.12  0.10  0.26 0.08 0.11  0.17  0.23 0.08 0.08  9.99  9.99 9.99 9.99
19103458-6000518 NGC 6752 242.3  5315  5208 2.95 2.86 1.50 1.37 -1.49 -1.58 0.11 0.13  0.12  0.25 0.07 0.10  0.23  0.28 0.08 0.07  9.99  9.99 9.99 9.99
19103526-5957264 NGC 6752 236.9  5298  5209 2.87 2.80 1.49 1.39 -1.49 -1.58 0.11 0.13  0.24  0.40 0.08 0.11  0.16  0.22 0.08 0.09  9.99  9.99 9.99 9.99
19105517-6007113 NGC 6752 240.7  5249  5156 2.67 2.51 1.61 1.53 -1.41 -1.49 0.11 0.12  0.32  0.53 0.09 0.13  0.22  0.24 0.09 0.08  9.99  9.99 9.99 9.99
19105577-5957278 NGC 6752 261.2  5464  5239 2.93 2.74 1.63 1.32 -1.49 -1.64 0.12 0.10  0.24  0.41 0.07 0.11  0.16  0.20 0.07 0.10  9.99  9.99 9.99 9.99
19103665-5957397 NGC 6752 408.6  5158  5100 2.54 2.44 1.60 1.54 -1.41 -1.48 0.11 0.12  0.24  0.43 0.09 0.12  0.18  0.22 0.08 0.08  9.99  9.99 9.99 9.99
19103839-5958136 NGC 6752 172.0  5379  5245 2.99 2.86 1.56 1.40 -1.50 -1.61 0.12 0.12  0.23  0.39 0.08 0.12  0.16  0.20 0.07 0.10  9.99  9.99 9.99 9.99
19105591-6001546 NGC 6752 156.3  5347  5239 3.02 2.90 1.43 1.30 -1.47 -1.57 0.13 0.13  0.28  0.45 0.08 0.15  0.09  0.16 0.08 0.10  9.99  9.99 9.99 9.99
19103896-5955264 NGC 6752 178.7  5386  5271 3.15 3.07 1.51 1.34 -1.49 -1.58 0.12 0.12  0.24  0.38 0.07 0.11  0.14  0.21 0.08 0.07  9.99  9.99 9.99 9.99
19105635-6000526 NGC 6752 149.0  5278  5142 2.97 2.85 1.52 1.35 -1.62 -1.74 0.13 0.14  0.22  0.38 0.08 0.12  0.12  0.16 0.09 0.08  9.99  9.99 9.99 9.99
19104123-6004366 NGC 6752 455.5  5138  5075 2.45 2.32 1.60 1.56 -1.37 -1.45 0.11 0.12  0.03  0.20 0.07 0.12  0.18  0.21 0.08 0.08  9.99  9.99 9.99 9.99
19105682-6003063 NGC 6752 193.4  5249  5162 2.90 2.81 1.40 1.27 -1.55 -1.64 0.11 0.13  0.34  0.53 0.09 0.13  0.15  0.22 0.09 0.09  9.99  9.99 9.99 9.99
19104130-5953462 NGC 6752 143.0  5508  5366 3.15 2.95 1.44 1.30 -1.34 -1.45 0.12 0.13  0.31  0.48 0.08 0.12  0.02  0.04 0.09 0.10  9.99  9.99 9.99 9.99
19105692-6000227 NGC 6752 262.1  5261  5165 2.78 2.68 1.54 1.42 -1.48 -1.57 0.11 0.12  0.27  0.44 0.08 0.13  0.21  0.28 0.08 0.08  9.99  9.99 9.99 9.99
19104134-6001536 NGC 6752 176.1  5318  5225 3.10 3.02 1.39 1.27 -1.51 -1.59 0.12 0.13  0.17  0.28 0.07 0.08  0.24  0.29 0.07 0.08  9.99  9.99 9.99 9.99
19105851-5955394 NGC 6752 236.9  5273  5195 2.74 2.66 1.50 1.41 -1.50 -1.58 0.11 0.12  0.09  0.23 0.08 0.11  0.11  0.17 0.08 0.09  9.99  9.99 9.99 9.99
19104157-5959361 NGC 6752 142.9  5256  5158 2.89 2.85 1.46 1.30 -1.61 -1.70 0.13 0.14  0.16  0.28 0.07 0.10  0.01  0.08 0.09 0.07  9.99  9.99 9.99 9.99
19105901-5954422 NGC 6752 141.8  5314  5190 3.13 3.04 1.52 1.30 -1.52 -1.62 0.12 0.13  0.30  0.45 0.10 0.11  0.09  0.14 0.09 0.07  9.99  9.99 9.99 9.99
19104193-5958034 NGC 6752 192.6  5372  5278 3.01 2.94 1.36 1.21 -1.42 -1.50 0.12 0.12  0.28  0.43 0.08 0.12  0.24  0.30 0.07 0.09  9.99  9.99 9.99 9.99
19105938-5958471 NGC 6752 306.2  5245  5148 2.66 2.57 1.52 1.39 -1.50 -1.59 0.11 0.12  0.26  0.42 0.09 0.12  0.17  0.21 0.08 0.08  9.99  9.99 9.99 9.99
19104231-5956348 NGC 6752 406.1  5175  5098 2.56 2.47 1.47 1.39 -1.41 -1.49 0.10 0.12  0.16  0.32 0.09 0.10  0.22  0.27 0.12 0.09  9.99  9.99 9.99 9.99
19104231-5957494 NGC 6752 232.1  5277  5209 2.83 2.74 1.47 1.38 -1.47 -1.54 0.12 0.11  0.22  0.37 0.09 0.13  0.16  0.20 0.08 0.10  9.99  9.99 9.99 9.99
19105996-5959271 NGC 6752 253.7  5330  5202 2.81 2.70 1.56 1.41 -1.45 -1.55 0.11 0.12  0.15  0.30 0.07 0.12  0.10  0.16 0.08 0.10  9.99  9.99 9.99 9.99
19104304-5952313 NGC 6752 222.6  5251  5168 2.71 2.64 1.50 1.40 -1.46 -1.54 0.11 0.12  0.33  0.51 0.09 0.13  0.10  0.17 0.08 0.08  9.99  9.99 9.99 9.99
19110018-6001209 NGC 6752 166.5  5249  5132 2.99 2.99 1.49 1.24 -1.54 -1.63 0.11 0.13  0.29  0.43 0.08 0.12  0.16  0.28 0.11 0.09  9.99  9.99 9.99 9.99
19104872-5951088 NGC 6752 128.6  5287  5186 2.92 2.90 1.47 1.30 -1.57 -1.66 0.13 0.13  0.13  0.23 0.08 0.11 -0.10 -0.04 0.09 0.13  9.99  9.99 9.99 9.99
19110331-6000121 NGC 6752 423.8  5064  5035 2.43 2.38 1.53 1.49 -1.50 -1.55 0.12 0.11  0.26  0.42 0.09 0.11  0.25  0.30 0.10 0.09  9.99  9.99 9.99 9.99
19093712-5954458 NGC 6752 201.7  5269  5174 2.80 2.68 1.49 1.39 -1.49 -1.58 0.11 0.12  0.01  0.14 0.07 0.09  0.16  0.20 0.08 0.08  9.99  9.99 9.99 9.99
19110365-5958294 NGC 6752 323.9  5147  5105 2.60 2.53 1.41 1.37 -1.51 -1.57 0.11 0.12  0.28  0.45 0.09 0.13  0.21  0.25 0.10 0.09  9.99  9.99 9.99 9.99
19111018-5954267 NGC 6752 238.3  5239  5123 2.70 2.57 1.61 1.47 -1.52 -1.62 0.11 0.11  0.32  0.52 0.09 0.12  0.17  0.22 0.08 0.10  9.99  9.99 9.99 9.99
19111155-6001171 NGC 6752 406.2  5192  5114 2.52 2.38 1.59 1.53 -1.44 -1.53 0.11 0.12  0.24  0.43 0.09 0.13  0.19  0.22 0.08 0.08  9.99  9.99 9.99 9.99
19110566-5957041 NGC 6752 317.4  5196  5131 2.57 2.47 1.50 1.45 -1.47 -1.55 0.11 0.12  0.13  0.28 0.10 0.12  0.23  0.28 0.07 0.08  9.99  9.99 9.99 9.99
19111163-5958287 NGC 6752 416.4  5219  5148 2.63 2.50 1.55 1.50 -1.37 -1.44 0.11 0.12  0.11  0.28 0.08 0.12  0.24  0.26 0.08 0.08  9.99  9.99 9.99 9.99
19110598-5959013 NGC 6752 279.6  5279  5161 2.83 2.75 1.58 1.43 -1.52 -1.62 0.11 0.12  0.26  0.44 0.08 0.12  0.21  0.27 0.08 0.09  9.99  9.99 9.99 9.99
19110723-6001430 NGC 6752 355.4  5160  5081 2.61 2.50 1.55 1.46 -1.45 -1.53 0.11 0.12  0.27  0.46 0.09 0.12  0.18  0.23 0.08 0.07  9.99  9.99 9.99 9.99
19110859-5957358 NGC 6752 407.4  5102  5059 2.47 2.40 1.52 1.47 -1.48 -1.54 0.12 0.12  0.28  0.45 0.09 0.12  0.18  0.23 0.07 0.08  9.99  9.99 9.99 9.99
19111497-5956290 NGC 6752 201.6  5326  5240 2.90 2.79 1.48 1.38 -1.48 -1.56 0.12 0.12  0.24  0.41 0.08 0.13  0.11  0.14 0.07 0.09  9.99  9.99 9.99 9.99
19110870-5954404 NGC 6752 374.2  5107  5033 2.40 2.28 1.58 1.50 -1.49 -1.57 0.11 0.12  0.29  0.49 0.09 0.12  0.18  0.22 0.08 0.08  9.99  9.99 9.99 9.99
19110907-5955546 NGC 6752 236.7  5303  5184 2.87 2.77 1.59 1.44 -1.49 -1.58 0.11 0.12  0.17  0.32 0.08 0.11  0.20  0.25 0.08 0.10  9.99  9.99 9.99 9.99
19120432-6000349 NGC 6752 167.7  5340  5215 2.85 2.70 1.72 1.57 -1.43 -1.52 0.12 0.12  0.17  0.34 0.08 0.13  0.19  0.21 0.08 0.10  9.99  9.99 9.99 9.99
19111923-5954575 NGC 6752 395.9  5095  5061 2.49 2.40 1.53 1.51 -1.45 -1.51 0.11 0.12  0.27  0.44 0.10 0.12  0.25  0.27 0.10 0.08  9.99  9.99 9.99 9.99
19121189-6004344 NGC 6752 197.7  5282  5188 2.87 2.77 1.56 1.45 -1.46 -1.54 0.11 0.12  0.18  0.34 0.07 0.13  0.21  0.25 0.08 0.09  9.99  9.99 9.99 9.99
19112272-5958034 NGC 6752 377.8  5149  5080 2.46 2.36 1.59 1.53 -1.49 -1.56 0.11 0.12  0.31  0.51 0.10 0.12  0.22  0.27 0.07 0.08  9.99  9.99 9.99 9.99
19112298-6000297 NGC 6752 170.7  5493  5339 3.16 3.02 1.64 1.45 -1.41 -1.53 0.12 0.13  0.03  0.16 0.07 0.08  0.17  0.21 0.08 0.06  9.99  9.99 9.99 9.99
19112311-5959397 NGC 6752 430.2  5120  5057 2.52 2.42 1.59 1.52 -1.47 -1.54 0.11 0.12  0.27  0.45 0.09 0.11  0.22  0.27 0.08 0.08  9.99  9.99 9.99 9.99
19112655-6000434 NGC 6752 168.7  5402  5266 3.02 2.91 1.47 1.28 -1.45 -1.56 0.12 0.12  0.16  0.29 0.08 0.10  0.07  0.12 0.08 0.08  9.99  9.99 9.99 9.99
19112952-5958266 NGC 6752 222.1  5300  5173 2.86 2.77 1.62 1.45 -1.49 -1.59 0.11 0.12  0.08  0.21 0.07 0.10  0.15  0.20 0.08 0.09  9.99  9.99 9.99 9.99
19112985-5956567 NGC 6752 120.1  5361  5287 3.03 2.97 1.61 1.51 -1.53 -1.61 0.13 0.12  0.15  0.27 0.08 0.11  0.03  0.08 0.09 0.09  9.99  9.99 9.99 9.99
19113030-6002410 NGC 6752 137.8  5456  5330 3.01 2.92 1.64 1.45 -1.46 -1.56 0.13 0.09  0.23  0.38 0.08 0.12 -0.04  0.02 0.09 0.11  9.99  9.99 9.99 9.99
19113649-5959595 NGC 6752 222.8  5239  5152 2.79 2.72 1.40 1.28 -1.49 -1.57 0.12 0.12  0.18  0.32 0.08 0.11  0.16  0.23 0.08 0.09  9.99  9.99 9.99 9.99
19114483-5952304 NGC 6752 359.8  5100  5061 2.50 2.45 1.58 1.53 -1.55 -1.61 0.11 0.11  0.29  0.46 0.10 0.12  0.25  0.29 0.08 0.10  9.99  9.99 9.99 9.99
19112495-6002307 NGC 6752 353.7  5195  5118 2.59 2.50 1.58 1.50 -1.46 -1.54 0.11 0.12  0.07  0.22 0.08 0.11  0.20  0.25 0.08 0.08  9.99  9.99 9.99 9.99
19114782-5959002 NGC 6752 204.4  5328  5218 2.86 2.74 1.49 1.36 -1.45 -1.54 0.12 0.12  0.19  0.35 0.07 0.13  0.16  0.21 0.08 0.09  9.99  9.99 9.99 9.99
19114830-5954317 NGC 6752 153.6  5401  5292 3.17 3.11 1.61 1.44 -1.43 -1.52 0.12 0.12  0.18  0.30 0.07 0.10  0.24  0.31 0.08 0.07  9.99  9.99 9.99 9.99
19114889-5958453 NGC 6752 157.3  5338  5211 3.00 2.95 1.40 1.18 -1.49 -1.58 0.11 0.12  0.15  0.28 0.09 0.12  0.22  0.31 0.10 0.12  9.99  9.99 9.99 9.99
19114991-6000019 NGC 6752 199.4  5277  5160 2.94 2.94 1.47 1.24 -1.55 -1.64 0.11 0.13  0.20  0.31 0.08 0.10  0.22  0.33 0.10 0.09  9.99  9.99 9.99 9.99
19115059-5955189 NGC 6752 113.5  5273  5149 3.03 3.05 1.55 1.33 -1.65 -1.76 0.11 0.14  0.23  0.33 0.09 0.10  0.15  0.24 0.14 0.08  9.99  9.99 9.99 9.99
19115233-5958527 NGC 6752 343.5  5146  5077 2.57 2.47 1.54 1.47 -1.46 -1.54 0.10 0.12  0.17  0.33 0.09 0.10  0.20  0.24 0.11 0.08  9.99  9.99 9.99 9.99
19115326-5953500 NGC 6752 380.3  5130  5064 2.44 2.33 1.59 1.53 -1.43 -1.51 0.12 0.12  0.25  0.44 0.09 0.12  0.21  0.24 0.08 0.08  9.99  9.99 9.99 9.99
05240865-2429502 NGC 1904 129.3  5208  5109 2.51 2.38 1.74 1.64 -1.50 -1.59 0.11 0.12  0.16  0.33 0.09 0.12  0.22  0.26 0.09 0.10  9.99  9.99 9.99 9.99
05240419-2431003 NGC 1904 178.6  5222  5123 2.63 2.53 1.85 1.72 -1.51 -1.61 0.11 0.11  0.24  0.43 0.09 0.12  0.20  0.24 0.08 0.10  9.99  9.99 9.99 9.99
05240465-2433235 NGC 1904 111.2  5225  5070 2.66 2.45 1.73 1.57 -1.59 -1.73 0.13 0.15  0.23  0.46 0.09 0.14  0.19  0.20 0.09 0.09  9.99  9.99 9.99 9.99
05240497-2430110 NGC 1904 160.1  5143  5044 2.61 2.53 1.59 1.44 -1.48 -1.57 0.10 0.11  0.26  0.44 0.10 0.16  0.16  0.24 0.14 0.13  9.99  9.99 9.99 9.99
05240500-2429443 NGC 1904 286.0  4965  4921 2.18 2.09 1.77 1.73 -1.48 -1.54 0.12 0.13  0.25  0.45 0.09 0.13  0.20  0.24 0.10 0.08  9.99  9.99 9.99 9.99
05240564-2433245 NGC 1904 150.8  5174  5084 2.71 2.61 1.58 1.47 -1.48 -1.57 0.10 0.13  0.12  0.28 0.09 0.14  0.29  0.35 0.14 0.08  9.99  9.99 9.99 9.99
05240594-2431314 NGC 1904 241.0  5025  4999 2.40 2.37 1.67 1.63 -1.50 -1.55 0.12 0.13  0.02  0.14 0.09 0.11  0.28  0.31 0.09 0.08  9.99  9.99 9.99 9.99
05240872-2431394 NGC 1904 170.5  5048  5028 2.41 2.34 1.60 1.59 -1.64 -1.68 0.13 0.11  0.24  0.40 0.10 0.12  0.22  0.20 0.07 0.11  9.99  9.99 9.99 9.99
05240914-2430411 NGC 1904 160.2  5039  5041 2.65 2.57 1.28 1.34 -1.54 -1.58 0.13 0.12  0.10  0.24 0.10 0.12  0.26  0.26 0.12 0.11  9.99  9.99 9.99 9.99
05240918-2428470 NGC 1904 106.4  5262  5088 2.57 2.37 1.40 1.23 -1.58 -1.72 0.12 0.13  0.25  0.42 0.10 0.15  0.28  0.33 0.10 0.11  9.99  9.99 9.99 9.99
05240940-2431026 NGC 1904 123.4  5199  5170 2.92 2.82 1.45 1.44 -1.50 -1.55 0.13 0.13  0.27  0.44 0.09 0.14  0.22  0.22 0.09 0.09  9.99  9.99 9.99 9.99
05240959-2432187 NGC 1904 232.8  5141  5047 2.45 2.32 1.76 1.67 -1.52 -1.61 0.11 0.12  0.17  0.35 0.09 0.11  0.21  0.24 0.08 0.08  9.99  9.99 9.99 9.99
05240969-2433575 NGC 1904 132.3  5245  5106 2.52 2.35 1.69 1.54 -1.48 -1.59 0.12 0.12 -0.12  0.01 0.08 0.10  0.10  0.13 0.09 0.09  9.99  9.99 9.99 9.99
05240988-2427489 NGC 1904 262.8  5011  4977 2.20 2.11 1.58 1.56 -1.49 -1.55 0.13 0.12  0.11  0.26 0.10 0.12  0.19  0.21 0.09 0.08  9.99  9.99 9.99 9.99
05241015-2431433 NGC 1904 217.5  5127  5056 2.41 2.33 1.60 1.52 -1.53 -1.61 0.12 0.12  0.17  0.34 0.09 0.12  0.11  0.14 0.09 0.09  9.99  9.99 9.99 9.99
05233870-2434132 NGC 1904 115.8  5215  5121 2.51 2.31 1.70 1.63 -1.55 -1.64 0.12 0.12 -0.07  0.07 0.09 0.10  0.13  0.12 0.08 0.09  9.99  9.99 9.99 9.99
05241138-2433142 NGC 1904 106.9  5225  5071 2.83 2.73 1.57 1.36 -1.61 -1.74 0.13 0.15  0.28  0.48 0.09 0.15  0.28  0.34 0.08 0.09  9.99  9.99 9.99 9.99
05241159-2429560 NGC 1904 115.2  5050  5023 2.79 2.73 1.27 1.30 -1.66 -1.73 0.11 0.16  0.13  0.24 0.09 0.11  0.49  0.50 0.10 0.09  9.99  9.99 9.99 9.99
05235452-2432079 NGC 1904 292.3  4994  4943 2.23 2.09 1.71 1.69 -1.47 -1.54 0.13 0.13  0.27  0.47 0.08 0.13  0.18  0.19 0.08 0.08  9.99  9.99 9.99 9.99
05241159-2436296 NGC 1904 173.6  5177  5116 2.67 2.61 1.77 1.69 -1.50 -1.58 0.11 0.12  0.17  0.34 0.09 0.13  0.24  0.28 0.08 0.09  9.99  9.99 9.99 9.99
05241190-2432376 NGC 1904 129.6  5139  5012 2.20 1.93 1.72 1.64 -1.48 -1.60 0.13 0.13  0.29  0.53 0.09 0.15  0.07  0.05 0.08 0.12  9.99  9.99 9.99 9.99
05235891-2430019 NGC 1904 209.9  5090  5032 2.31 2.22 1.68 1.63 -1.48 -1.56 0.12 0.12  0.28  0.46 0.09 0.12  0.14  0.18 0.08 0.07  9.99  9.99 9.99 9.99
05241207-2432042 NGC 1904 237.1  5091  5054 2.45 2.34 1.73 1.72 -1.50 -1.56 0.11 0.12  0.14  0.31 0.07 0.12  0.25  0.26 0.09 0.08  9.99  9.99 9.99 9.99
05235968-2433393 NGC 1904 133.7  5216  5120 2.78 2.75 1.75 1.60 -1.54 -1.62 0.12 0.13  0.07  0.20 0.08 0.11  0.31  0.39 0.09 0.09  9.99  9.99 9.99 9.99
05240263-2431445 NGC 1904 152.1  5093  5018 2.42 2.33 1.63 1.54 -1.53 -1.60 0.12 0.13  0.17  0.32 0.09 0.13  0.15  0.18 0.10 0.09  9.99  9.99 9.99 9.99
05241214-2430114 NGC 1904 176.9  5225  5146 2.59 2.44 1.84 1.76 -1.47 -1.55 0.11 0.12  0.15  0.33 0.09 0.12  0.22  0.23 0.08 0.07  9.99  9.99 9.99 9.99
05240339-2431217 NGC 1904 139.7  5323  5130 2.69 2.51 1.52 1.30 -1.57 -1.72 0.13 0.12  0.15  0.31 0.07 0.15  0.12  0.18 0.09 0.10  9.99  9.99 9.99 9.99
05241260-2431409 NGC 1904 174.3  5444  5271 2.49 2.09 2.60 2.53 -1.61 -1.80 0.12 0.11  0.20  0.37 0.05 0.10  0.15  0.14 0.07 0.09  9.99  9.99 9.99 9.99
05241269-2432156 NGC 1904 160.6  5160  5116 2.62 2.49 1.52 1.50 -1.51 -1.58 0.11 0.12  0.23  0.40 0.09 0.13  0.18  0.18 0.09 0.08  9.99  9.99 9.99 9.99
05240748-2430201 NGC 1904 249.4  4982  4928 2.17 2.08 1.55 1.51 -1.52 -1.59 0.12 0.12  0.07  0.23 0.07 0.12  0.24  0.29 0.10 0.09  9.99  9.99 9.99 9.99
05241282-2432575 NGC 1904 156.6  5177  5060 2.55 2.41 1.87 1.71 -1.57 -1.67 0.12 0.11  0.15  0.32 0.09 0.12  0.18  0.20 0.08 0.11  9.99  9.99 9.99 9.99
05241397-2432014 NGC 1904 209.4  5040  5023 2.49 2.45 1.53 1.51 -1.49 -1.54 0.12 0.12  0.16  0.32 0.08 0.13  0.34  0.37 0.13 0.09  9.99  9.99 9.99 9.99
05241529-2431338 NGC 1904 233.4  5109  5049 2.35 2.25 1.76 1.71 -1.47 -1.54 0.12 0.12  0.20  0.38 0.09 0.12  0.25  0.27 0.08 0.08  9.99  9.99 9.99 9.99
05241420-2429428 NGC 1904 212.0  5074  5059 2.44 2.37 1.60 1.60 -1.51 -1.56 0.12 0.12  0.17  0.33 0.09 0.12  0.24  0.25 0.08 0.08  9.99  9.99 9.99 9.99
05241432-2431318 NGC 1904 229.4  5065  5038 2.47 2.40 1.66 1.64 -1.50 -1.56 0.12 0.12  0.16  0.31 0.10 0.13  0.22  0.23 0.08 0.09  9.99  9.99 9.99 9.99
05241573-2433412 NGC 1904 125.2  5318  5232 2.89 2.77 1.62 1.54 -1.47 -1.55 0.13 0.13  0.13  0.29 0.08 0.12  0.19  0.23 0.09 0.10  9.99  9.99 9.99 9.99
05241448-2431427 NGC 1904 168.2  5241  5156 2.70 2.62 1.73 1.62 -1.42 -1.50 0.12 0.12  0.04  0.18 0.09 0.12  0.24  0.29 0.08 0.08  9.99  9.99 9.99 9.99
05241689-2428398 NGC 1904 120.9  5281  5153 2.51 2.30 1.56 1.46 -1.44 -1.55 0.12 0.13  0.26  0.45 0.10 0.14  0.11  0.13 0.09 0.08  9.99  9.99 9.99 9.99
05241810-2429392 NGC 1904 152.4  5282  5182 2.65 2.51 1.86 1.73 -1.49 -1.57 0.12 0.12  0.17  0.33 0.09 0.11  0.14  0.15 0.08 0.09  9.99  9.99 9.99 9.99
05241837-2431480 NGC 1904 104.6  5151  5075 2.63 2.57 1.57 1.47 -1.55 -1.64 0.12 0.13  0.19  0.37 0.09 0.15 -0.04  0.04 0.11 0.10  9.99  9.99 9.99 9.99
05241940-2427338 NGC 1904 303.3  4954  4907 2.19 2.09 1.80 1.76 -1.54 -1.60 0.12 0.13  0.25  0.45 0.09 0.13  0.25  0.28 0.08 0.07  9.99  9.99 9.99 9.99
05241950-2431074 NGC 1904 240.2  5056  4997 2.40 2.31 1.73 1.67 -1.52 -1.59 0.12 0.12  0.20  0.38 0.08 0.12  0.25  0.30 0.08 0.10  9.99  9.99 9.99 9.99
05241991-2433366 NGC 1904 193.4  5180  5113 2.56 2.40 1.66 1.63 -1.43 -1.51 0.11 0.12 -0.00  0.15 0.09 0.10  0.26  0.26 0.08 0.08  9.99  9.99 9.99 9.99
05242509-2428559 NGC 1904 169.0  5211  5155 2.59 2.51 1.76 1.72 -1.47 -1.54 0.11 0.13 -0.02  0.11 0.08 0.09  0.26  0.29 0.08 0.08  9.99  9.99 9.99 9.99
12584986-7051409 NGC 4833 172.7  5189  4970 2.23 1.77 1.56 1.49 -1.88 -2.09 0.11 0.12  0.33  0.57 0.09 0.13  0.22  0.17 0.08 0.09  9.99  9.99 9.99 9.99
12585035-7053214 NGC 4833 186.7  5125  4997 2.31 2.14 1.83 1.75 -1.90 -2.05 0.12 0.10  0.28  0.46 0.09 0.09  0.24  0.27 0.08 0.11  9.99  9.99 9.99 9.99
12585485-7054591 NGC 4833 290.5  5056  4904 2.11 1.82 2.04 1.97 -1.88 -2.05 0.12 0.11  0.29  0.49 0.08 0.09  0.31  0.32 0.07 0.08  9.99  9.99 9.99 9.99
12585528-7052324 NGC 4833 253.5  5076  4849 2.28 1.89 1.73 1.57 -1.86 -2.06 0.12 0.11 -0.17 -0.03 0.06 0.08  0.29  0.31 0.07 0.10  9.99  9.99 9.99 9.99
12585833-7052485 NGC 4833 261.6  4979  4797 1.92 1.60 2.01 1.87 -1.91 -2.09 0.12 0.11  0.15  0.31 0.06 0.07  0.21  0.22 0.07 0.08  9.99  9.99 9.99 9.99
12590200-7055577 NGC 4833 246.1  4965  4747 1.92 1.56 1.87 1.69 -1.96 -2.16 0.14 0.10  0.18  0.38 0.07 0.09  0.18  0.20 0.07 0.08  9.99  9.99 9.99 9.99
12590439-7053147 NGC 4833 403.1  4977  4743 2.11 1.86 1.78 1.57 -1.87 -2.09 0.11 0.11  0.27  0.48 0.09 0.08  0.25  0.32 0.07 0.13  9.99  9.99 9.99 9.99
12583809-7052589 NGC 4833 268.3  5205  4966 2.29 1.87 2.09 1.91 -1.85 -2.06 0.11 0.11  0.35  0.61 0.08 0.12  0.20  0.20 0.08 0.08  9.99  9.99 9.99 9.99
12590719-7052148 NGC 4833 149.7  5431  5178 2.71 2.62 2.22 1.91 -1.99 -2.23 0.11 0.12  0.13  0.25 0.06 0.08  0.17  0.29 0.12 0.10  9.99  9.99 9.99 9.99
12590792-7056032 NGC 4833 148.2  5038  4850 2.10 1.83 1.66 1.54 -1.95 -2.14 0.14 0.12  0.24  0.44 0.08 0.12  0.05  0.07 0.08 0.11  9.99  9.99 9.99 9.99
12593580-7051452 NGC 4833 252.4  5126  4941 2.14 1.74 1.91 1.84 -1.83 -2.02 0.11 0.11  0.16  0.34 0.09 0.11  0.23  0.21 0.08 0.07  9.99  9.99 9.99 9.99
12593591-7052447 NGC 4833 136.5  5373  5105 2.46 1.96 2.08 1.91 -1.88 -2.12 0.12 0.10  0.08  0.24 0.07 0.09  0.15  0.12 0.09 0.12  9.99  9.99 9.99 9.99
12593600-7054083 NGC 4833 178.7  5183  4992 2.41 2.25 1.88 1.71 -1.93 -2.13 0.13 0.11  0.07  0.19 0.07 0.05  0.19  0.26 0.08 0.14  9.99  9.99 9.99 9.99
12590969-7051402 NGC 4833 236.9  5044  4850 2.06 1.70 1.79 1.66 -1.87 -2.05 0.12 0.10  0.31  0.55 0.08 0.12  0.18  0.19 0.07 0.09  9.99  9.99 9.99 9.99
12593694-7052038 NGC 4833 347.9  5017  4775 2.00 1.51 1.97 1.78 -1.87 -2.09 0.12 0.13  0.17  0.39 0.07 0.12  0.28  0.28 0.07 0.07  9.99  9.99 9.99 9.99
12593542-7053111 NGC 4833 155.6  5325  5130 2.67 2.46 1.91 1.71 -1.83 -2.01 0.13 0.13  0.01  0.15 0.07 0.09  0.33  0.36 0.09 0.09  9.99  9.99 9.99 9.99
13001704-7053015 NGC 4833 152.3  5050  4840 2.17 1.85 1.88 1.75 -2.02 -2.23 0.14 0.11  0.20  0.37 0.09 0.09  0.25  0.28 0.07 0.09  9.99  9.99 9.99 9.99
12594097-7053448 NGC 4833 109.1  5330  5053 2.56 2.26 1.94 1.66 -1.94 -2.19 0.12 0.12  0.46  0.70 0.07 0.14  0.28  0.31 0.12 0.14  9.99  9.99 9.99 9.99
13002146-7054391 NGC 4833 124.3  5356  5130 2.58 2.25 2.11 1.90 -1.92 -2.14 0.11 0.11  0.38  0.60 0.08 0.09  0.12  0.15 0.10 0.14  9.99  9.99 9.99 9.99
12594272-7052388 NGC 4833 149.1  5307  5120 2.66 2.43 1.80 1.66 -1.84 -2.03 0.13 0.12  0.16  0.33 0.06 0.08  0.23  0.27 0.08 0.10  9.99  9.99 9.99 9.99
12594490-7052363 NGC 4833 138.2  5278  5072 2.70 2.52 1.83 1.62 -1.95 -2.14 0.13 0.11  0.39  0.56 0.07 0.11  0.29  0.34 0.11 0.11  9.99  9.99 9.99 9.99
12594529-7055202 NGC 4833 331.6  4986  4808 1.97 1.64 2.02 1.88 -1.87 -2.04 0.12 0.11  0.16  0.35 0.07 0.11  0.19  0.20 0.06 0.08  9.99  9.99 9.99 9.99
13002432-7052558 NGC 4833 244.4  5259  5096 2.47 2.20 2.15 2.01 -1.74 -1.90 0.11 0.10  0.21  0.40 0.07 0.08  0.28  0.29 0.08 0.09  9.99  9.99 9.99 9.99
12594538-7051493 NGC 4833 132.2  5380  5173 2.54 2.26 1.96 1.80 -1.85 -2.06 0.13 0.12  0.36  0.55 0.08 0.09  0.12  0.15 0.08 0.12  9.99  9.99 9.99 9.99
12594580-7053408 NGC 4833 335.6  5334  5032 2.04 1.36 2.48 2.26 -1.89 -2.17 0.10 0.12  0.39  0.66 0.07 0.12  0.23  0.18 0.09 0.09  9.99  9.99 9.99 9.99
12594736-7054188 NGC 4833 395.0  4889  4765 1.81 1.55 1.90 1.85 -1.84 -1.99 0.12 0.13 -0.04  0.11 0.06 0.09  0.24  0.26 0.07 0.07  9.99  9.99 9.99 9.99
12594744-7054554 NGC 4833 339.7  5009  4823 2.03 1.69 1.97 1.84 -1.86 -2.03 0.12 0.12  0.08  0.25 0.06 0.09  0.23  0.24 0.07 0.08  9.99  9.99 9.99 9.99
12594805-7051227 NGC 4833 183.9  5250  5019 2.43 2.00 2.15 1.97 -1.92 -2.14 0.12 0.11  0.44  0.70 0.08 0.12  0.26  0.24 0.08 0.09  9.99  9.99 9.99 9.99
12595689-7055193 NGC 4833 132.0  5361  5133 2.77 2.37 2.01 1.84 -1.90 -2.11 0.11 0.12  0.30  0.49 0.06 0.12  0.32  0.30 0.12 0.12  9.99  9.99 9.99 9.99
13004340-7055502 NGC 4833 239.1  4920  4773 1.79 1.49 1.78 1.72 -1.85 -2.01 0.12 0.12 -0.10  0.06 0.03 0.10  0.17  0.19 0.08 0.08  9.99  9.99 9.99 9.99
12595769-7056009 NGC 4833 279.6  4992  4835 2.06 1.77 1.92 1.82 -1.85 -2.01 0.12 0.11 -0.08  0.07 0.06 0.07  0.27  0.29 0.08 0.10  9.99  9.99 9.99 9.99
13004836-7055312 NGC 4833 121.6  5266  5098 2.43 2.15 1.86 1.77 -1.84 -2.01 0.13 0.10 -0.02  0.10 0.07 0.06  0.19  0.19 0.09 0.12  9.99  9.99 9.99 9.99
13000126-7053323 NGC 4833 279.6  5071  4951 2.43 2.19 1.95 1.87 -1.80 -1.93 0.12 0.10 -0.07  0.06 0.08 0.08  0.13  0.14 0.07 0.09  9.99  9.99 9.99 9.99
12251793-7235491 NGC 4372 154.8  5190  4912 2.25 2.01 2.24 1.94 -2.09 -2.35 0.11 0.11  0.24  0.41 0.07 0.10  0.14  0.23 0.11 0.11  9.99  9.99 9.99 9.99
12252462-7236389 NGC 4372 210.6  5105  4773 1.91 1.27 2.13 1.89 -2.05 -2.35 0.11 0.12  0.28  0.52 0.08 0.12  0.16  0.13 0.09 0.09  9.99  9.99 9.99 9.99
12241197-7243119 NGC 4372 181.3  5206  4891 2.10 1.66 2.40 2.11 -2.08 -2.37 0.11 0.10  0.38  0.60 0.09 0.08  0.13  0.16 0.09 0.10  9.99  9.99 9.99 9.99
12241664-7240541 NGC 4372 151.3  5237  4920 2.16 1.75 2.30 2.02 -2.09 -2.39 0.11 0.11  0.32  0.51 0.07 0.11  0.25  0.30 0.11 0.10  9.99  9.99 9.99 9.99
12242269-7242336 NGC 4372 264.5  5104  4880 2.08 1.65 2.23 2.07 -1.96 -2.18 0.12 0.11  0.32  0.54 0.08 0.11  0.26  0.26 0.08 0.08  9.99  9.99 9.99 9.99
12252936-7236545 NGC 4372 160.7  5233  4953 2.02 1.48 2.39 2.14 -2.03 -2.30 0.11 0.12  0.33  0.55 0.09 0.10  0.10  0.10 0.09 0.09  9.99  9.99 9.99 9.99
12243132-7245276 NGC 4372 213.6  5124  4754 2.08 1.34 2.44 2.09 -2.09 -2.40 0.12 0.12  0.25  0.49 0.08 0.12  0.31  0.29 0.09 0.09  9.99  9.99 9.99 9.99
12252947-7239371 NGC 4372 179.0  5229  5000 2.32 1.95 2.22 2.04 -1.95 -2.17 0.11 0.11  0.39  0.61 0.08 0.11  0.28  0.29 0.09 0.09  9.99  9.99 9.99 9.99
12252953-7244498 NGC 4372 200.4  5166  4880 2.11 1.50 2.55 2.30 -2.28 -2.58 0.12 0.15  0.35  0.53 0.09 0.13  0.29  0.27 0.11 0.10  9.99  9.99 9.99 9.99
12243316-7241527 NGC 4372 280.7  5381  5101 2.05 1.37 2.60 2.39 -2.08 -2.38 0.11 0.12  0.24  0.39 0.07 0.08  0.21  0.20 0.09 0.08  9.99  9.99 9.99 9.99
12253045-7237390 NGC 4372 168.7  5128  4881 2.16 1.81 2.25 2.05 -2.11 -2.35 0.12 0.12  0.39  0.59 0.10 0.11  0.36  0.39 0.09 0.09  9.99  9.99 9.99 9.99
12253198-7239523 NGC 4372 178.5  5329  5077 2.25 1.81 2.42 2.17 -2.01 -2.24 0.11 0.09  0.22  0.38 0.07 0.09  0.26  0.26 0.09 0.10  9.99  9.99 9.99 9.99
12253271-7241333 NGC 4372 205.6  5259  5001 2.19 1.80 2.36 2.15 -2.04 -2.29 0.10 0.10  0.32  0.53 0.07 0.10  0.27  0.28 0.10 0.11  9.99  9.99 9.99 9.99
12243994-7238571 NGC 4372 268.5  4996  4726 1.81 1.32 2.07 1.89 -2.10 -2.35 0.12 0.11  0.40  0.66 0.09 0.10  0.16  0.17 0.08 0.07  9.99  9.99 9.99 9.99
12253354-7240305 NGC 4372 168.7  5317  5044 2.29 1.86 2.23 2.02 -2.02 -2.28 0.11 0.10  0.31  0.50 0.08 0.10  0.22  0.25 0.10 0.10  9.99  9.99 9.99 9.99
12253599-7240515 NGC 4372 168.8  5114  4789 2.14 1.55 2.19 1.94 -2.19 -2.50 0.13 0.15  0.28  0.49 0.07 0.12  0.20  0.21 0.13 0.08  9.99  9.99 9.99 9.99
12253638-7243282 NGC 4372 171.9  5173  4877 2.26 1.85 2.22 1.96 -2.08 -2.35 0.12 0.12  0.36  0.58 0.08 0.11  0.21  0.25 0.09 0.09  9.99  9.99 9.99 9.99
12244817-7240301 NGC 4372 370.8  4918  4659 1.68 1.23 2.40 2.19 -2.04 -2.27 0.11 0.08  0.31  0.56 0.06 0.13  0.18  0.20 0.07 0.09  9.99  9.99 9.99 9.99
12253880-7238286 NGC 4372 163.4  5260  4946 2.17 1.70 2.18 1.93 -2.06 -2.34 0.11 0.12  0.29  0.50 0.07 0.09  0.13  0.14 0.11 0.10  9.99  9.99 9.99 9.99
12245409-7243418 NGC 4372 216.6  5215  4939 2.17 1.72 2.37 2.14 -2.02 -2.27 0.11 0.12  0.18  0.35 0.07 0.10  0.20  0.21 0.09 0.09  9.99  9.99 9.99 9.99
12254597-7241301 NGC 4372 143.6  5140  4848 2.29 1.86 1.93 1.70 -2.13 -2.40 0.13 0.14  0.19  0.37 0.07 0.11  0.31  0.32 0.12 0.09  9.99  9.99 9.99 9.99
12250025-7238390 NGC 4372 176.0  5278  5032 2.19 1.79 1.79 1.66 -2.01 -2.26 0.13 0.11  0.17  0.35 0.06 0.11  0.15  0.15 0.08 0.10  9.99  9.99 9.99 9.99
12254788-7237521 NGC 4372 148.6  5062  4828 1.98 1.48 1.93 1.77 -2.08 -2.32 0.14 0.13  0.46  0.72 0.10 0.13  0.06  0.04 0.09 0.10  9.99  9.99 9.99 9.99
12250472-7239023 NGC 4372 180.0  5203  4895 2.24 1.83 2.10 1.84 -2.06 -2.34 0.11 0.12  0.42  0.66 0.07 0.13  0.20  0.24 0.11 0.09  9.99  9.99 9.99 9.99
12250794-7244367 NGC 4372 158.0  5301  5078 2.45 2.09 2.44 2.20 -2.05 -2.28 0.11 0.11  0.32  0.49 0.06 0.09  0.23  0.25 0.11 0.09  9.99  9.99 9.99 9.99
12255277-7242074 NGC 4372 163.1  5238  5021 2.26 1.88 2.45 2.25 -2.19 -2.42 0.13 0.12  0.44  0.61 0.09 0.11  0.21  0.22 0.11 0.10  9.99  9.99 9.99 9.99
12255543-7236362 NGC 4372 353.3  4887  4656 1.66 1.23 2.43 2.25 -2.04 -2.25 0.12 0.08  0.32  0.56 0.06 0.13  0.20  0.20 0.07 0.09  9.99  9.99 9.99 9.99
12260043-7242027 NGC 4372 157.0  5134  4837 2.31 1.96 2.27 1.95 -2.17 -2.44 0.12 0.13  0.27  0.44 0.07 0.11  0.27  0.33 0.11 0.10  9.99  9.99 9.99 9.99
12260048-7241382 NGC 4372 167.7  5144  4867 2.10 1.73 2.14 1.92 -2.15 -2.43 0.12 0.12  0.43  0.64 0.09 0.11  0.22  0.26 0.09 0.08  9.99  9.99 9.99 9.99
12263329-7240073 NGC 4372 410.5  5206  4921 2.04 1.66 2.49 2.33 -2.10 -2.41 0.11 0.11  0.33  0.53 0.07 0.11  0.24  0.31 0.13 0.08  9.99  9.99 9.99 9.99
12260896-7237256 NGC 4372 169.2  5143  4885 2.07 1.66 2.23 2.03 -2.08 -2.33 0.13 0.11  0.40  0.62 0.09 0.12  0.20  0.22 0.09 0.10  9.99  9.99 9.99 9.99
12263682-7235478 NGC 4372 148.5  5300  5053 2.24 1.74 2.24 2.08 -1.95 -2.18 0.12 0.11  0.34  0.57 0.08 0.12  0.11  0.08 0.10 0.10  9.99  9.99 9.99 9.99
12261018-7237440 NGC 4372 242.4  5069  4803 1.96 1.45 2.26 2.06 -2.01 -2.28 0.11 0.13  0.40  0.67 0.09 0.16  0.13  0.13 0.09 0.09  9.99  9.99 9.99 9.99
12270232-7240156 NGC 4372 228.8  5066  4735 2.02 1.34 2.16 1.90 -2.09 -2.39 0.11 0.12  0.37  0.66 0.09 0.14  0.24  0.20 0.09 0.08  9.99  9.99 9.99 9.99
12261303-7242089 NGC 4372 157.4  5185  4852 2.06 1.50 2.02 1.78 -2.10 -2.41 0.12 0.13  0.33  0.56 0.08 0.13  0.10  0.10 0.10 0.11  9.99  9.99 9.99 9.99
12261675-7239262 NGC 4372 305.1  4957  4675 1.74 1.22 2.45 2.20 -2.11 -2.35 0.11 0.09  0.41  0.70 0.08 0.17  0.16  0.16 0.09 0.09  9.99  9.99 9.99 9.99
12261691-7235093 NGC 4372 147.6  5206  4895 2.16 1.72 2.33 2.05 -2.08 -2.36 0.12 0.11  0.32  0.55 0.08 0.11  0.18  0.23 0.11 0.10  9.99  9.99 9.99 9.99
12261705-7244029 NGC 4372 358.4  4915  4699 1.68 1.25 2.34 2.22 -2.07 -2.29 0.12 0.09  0.33  0.56 0.06 0.12  0.24  0.25 0.07 0.09  9.99  9.99 9.99 9.99
12261724-7234183 NGC 4372 208.9  5418  5176 2.00 1.37 2.84 2.61 -2.12 -2.40 0.11 0.12  0.27  0.43 0.08 0.10  0.22  0.21 0.10 0.09  9.99  9.99 9.99 9.99
12272169-7244278 NGC 4372 153.3  5106  4852 2.00 1.56 1.99 1.80 -2.02 -2.26 0.13 0.13  0.30  0.51 0.08 0.12  0.24  0.24 0.08 0.09  9.99  9.99 9.99 9.99
12272856-7243075 NGC 4372 283.3  4910  4659 1.63 1.22 2.21 2.03 -2.14 -2.38 0.12 0.08  0.38  0.64 0.08 0.13  0.14  0.16 0.07 0.12  9.99  9.99 9.99 9.99
12262115-7239504 NGC 4372 203.4  5213  4909 2.01 1.36 2.43 2.19 -2.01 -2.29 0.11 0.12  0.20  0.38 0.08 0.09  0.17  0.13 0.10 0.08  9.99  9.99 9.99 9.99
12262168-7242350 NGC 4372 216.8  5099  4817 2.05 1.71 2.25 1.99 -2.12 -2.39 0.12 0.12  0.25  0.43 0.08 0.09  0.23  0.29 0.09 0.10  9.99  9.99 9.99 9.99
12262231-7240477 NGC 4372 349.8  4955  4725 1.73 1.24 2.43 2.27 -2.02 -2.25 0.12 0.10  0.32  0.55 0.07 0.11  0.22  0.22 0.06 0.08  9.99  9.99 9.99 9.99
12264711-7240201 NGC 4372 187.7  5043  4716 2.04 1.48 2.09 1.85 -2.14 -2.45 0.11 0.14  0.23  0.44 0.07 0.09  0.27  0.29 0.10 0.05  9.99  9.99 9.99 9.99
21293943+1218208     M 15 246.8  5181  5018 2.13 1.93 2.34 2.17 -2.33 -2.54 0.14 0.13  0.25  0.36 0.07 0.08  0.21  0.28 0.12 0.12  9.99  9.99 9.99 9.99
21294004+1216000     M 15 279.2  5078  4786 2.16 1.42 2.30 2.12 -2.35 -2.65 0.12 0.13  0.22  0.37 0.07 0.09  0.26  0.21 0.11 0.08  9.99  9.99 9.99 9.99
21294125+1207194     M 15 332.5  5210  4876 2.07 1.34 2.47 2.21 -2.19 -2.51 0.12 0.11 -0.04  0.09 0.08 0.08  0.19  0.17 0.09 0.08  9.99  9.99 9.99 9.99
21292096+1213212     M 15 266.6  5087  4815 2.01 1.34 2.32 2.19 -2.39 -2.71 0.12 0.15  0.43  0.62 0.08 0.13  0.28  0.27 0.12 0.08  9.99  9.99 9.99 9.99
21294172+1203370     M 15 199.2  5143  4787 2.10 1.34 2.27 1.96 -2.25 -2.58 0.12 0.14  0.41  0.65 0.09 0.12  0.21  0.16 0.11 0.09  9.99  9.99 9.99 9.99
21295760+1212358     M 15 268.0  5218  4898 2.05 1.40 2.34 2.08 -2.27 -2.60 0.12 0.13  0.16  0.31 0.07 0.07  0.15  0.15 0.11 0.08  9.99  9.99 9.99 9.99
21295800+1214260     M 15 379.1  5106  4760 1.96 1.24 2.38 2.09 -2.21 -2.53 0.11 0.09  0.37  0.61 0.08 0.09  0.25  0.22 0.11 0.08  9.99  9.99 9.99 9.99
21295826+1210292     M 15 405.1  5128  4759 1.95 1.24 2.24 1.93 -2.26 -2.60 0.12 0.09  0.24  0.42 0.07 0.08  0.17  0.16 0.10 0.09  9.99  9.99 9.99 9.99
21295945+1210411     M 15 248.1  5178  4920 2.18 1.63 2.07 1.90 -2.40 -2.69 0.14 0.14  0.38  0.52 0.09 0.11  0.21  0.21 0.11 0.09  9.99  9.99 9.99 9.99
21294785+1206438     M 15 244.7  5223  5000 2.24 1.81 2.24 2.08 -2.24 -2.48 0.12 0.12  0.32  0.45 0.08 0.09  0.18  0.19 0.10 0.09  9.99  9.99 9.99 9.99
21300025+1209451     M 15 367.8  5131  4835 2.17 1.39 2.11 1.95 -2.36 -2.67 0.12 0.13  0.29  0.44 0.08 0.09  0.28  0.22 0.11 0.11  9.99  9.99 9.99 9.99
21300050+1209230     M 15 279.8  5198  4930 2.19 1.59 2.21 2.04 -2.35 -2.65 0.13 0.15  0.21  0.33 0.08 0.10  0.27  0.26 0.11 0.08  9.99  9.99 9.99 9.99
21295383+1207240     M 15 248.6  5191  4923 2.07 1.47 2.31 2.16 -2.32 -2.62 0.13 0.14  0.35  0.51 0.08 0.10  0.13  0.11 0.11 0.10  9.99  9.99 9.99 9.99
21300068+1208497     M 15 247.9  5158  4861 2.19 1.52 2.18 1.98 -2.33 -2.64 0.12 0.14  0.32  0.48 0.08 0.12  0.21  0.17 0.10 0.12  9.99  9.99 9.99 9.99
21295417+1208355     M 15 259.0  5216  4920 2.07 1.38 2.41 2.20 -2.26 -2.56 0.12 0.12 -0.26 -0.19 0.04 0.04  0.20  0.18 0.10 0.09  9.99  9.99 9.99 9.99
21300137+1208276     M 15 234.7  5199  4910 2.03 1.35 2.24 2.08 -2.35 -2.68 0.13 0.14  0.46  0.66 0.09 0.11  0.13  0.12 0.11 0.09  9.99  9.99 9.99 9.99
21300149+1209044     M 15 244.8  5242  4966 2.06 1.48 2.21 2.05 -2.28 -2.59 0.12 0.15  0.28  0.43 0.08 0.10  0.19  0.20 0.10 0.07  9.99  9.99 9.99 9.99
21295534+1215051     M 15 283.1  5072  4716 2.03 1.23 2.15 1.88 -2.34 -2.66 0.12 0.10 -0.06  0.06 0.06 0.06  0.27  0.23 0.12 0.09  9.99  9.99 9.99 9.99
21295574+1207587     M 15 273.2  5165  4856 2.18 1.58 2.21 1.97 -2.31 -2.62 0.12 0.14  0.35  0.52 0.08 0.12  0.18  0.17 0.10 0.11  9.99  9.99 9.99 9.99
21300176+1210326     M 15 258.4  5219  4816 2.14 1.25 2.30 1.98 -2.29 -2.67 0.12 0.14  0.16  0.32 0.08 0.09  0.27  0.22 0.11 0.09  9.99  9.99 9.99 9.99
21295575+1210411     M 15 287.0  5327  5114 2.24 1.84 2.31 2.15 -2.22 -2.48 0.12 0.12  0.20  0.31 0.07 0.08  0.17  0.20 0.11 0.11  9.99  9.99 9.99 9.99
21300187+1207364     M 15 241.2  5262  5068 2.34 1.90 2.30 2.16 -2.26 -2.48 0.12 0.12  0.33  0.44 0.09 0.09  0.26  0.26 0.11 0.11  9.99  9.99 9.99 9.99
21300360+1213367     M 15 205.9  5275  5029 2.17 1.86 2.25 2.02 -2.15 -2.41 0.12 0.11 -0.29 -0.22 0.10 0.05  0.13  0.20 0.08 0.10  9.99  9.99 9.99 9.99
21295615+1210296     M 15 325.1  5329  5106 2.30 1.94 2.16 1.96 -2.26 -2.52 0.11 0.12 -0.07  0.01 0.06 0.07  0.09  0.13 0.11 0.14  9.99  9.99 9.99 9.99
21295669+1205494     M 15 253.7  5192  4859 2.15 1.36 2.16 1.94 -2.31 -2.65 0.12 0.12  0.30  0.47 0.08 0.09  0.20  0.16 0.11 0.09  9.99  9.99 9.99 9.99
21295688+1208100     M 15 261.1  5244  5048 2.30 1.82 2.35 2.23 -2.27 -2.51 0.12 0.13  0.30  0.43 0.09 0.09  0.24  0.24 0.11 0.09  9.99  9.99 9.99 9.99
21295709+1210422     M 15 286.7  5270  4925 2.16 1.44 2.09 1.83 -2.18 -2.50 0.12 0.14  0.03  0.16 0.06 0.07  0.18  0.15 0.09 0.08  9.99  9.99 9.99 9.99
21295712+1204219     M 15 234.3  5058  4715 1.97 1.35 2.18 1.91 -2.33 -2.65 0.12 0.10  0.34  0.54 0.09 0.09  0.16  0.14 0.10 0.09  9.99  9.99 9.99 9.99
21295720+1210003     M 15 430.1  5138  4798 2.02 1.28 2.07 1.85 -2.27 -2.60 0.12 0.11  0.28  0.46 0.07 0.09  0.25  0.21 0.10 0.08  9.99  9.99 9.99 9.99
21300388+1210525     M 15 342.9  5097  4795 2.03 1.25 2.26 2.07 -2.33 -2.64 0.12 0.11  0.37  0.56 0.08 0.09  0.20  0.14 0.13 0.08  9.99  9.99 9.99 9.99
21300408+1207270     M 15 333.3  5118  4797 1.98 1.24 2.33 2.12 -2.29 -2.61 0.12 0.10  0.39  0.61 0.09 0.10  0.15  0.10 0.10 0.09  9.99  9.99 9.99 9.99
21300475+1208389     M 15 270.5  5150  4822 2.04 1.21 2.30 2.09 -2.34 -2.67 0.12 0.12  0.18  0.32 0.08 0.07  0.14  0.09 0.11 0.09  9.99  9.99 9.99 9.99
21300658+1209221     M 15 330.8  5105  4779 2.05 1.23 2.39 2.16 -2.28 -2.58 0.12 0.12 -0.07  0.04 0.06 0.08  0.26  0.19 0.11 0.09  9.99  9.99 9.99 9.99
21300967+1210558     M 15 235.4  5307  5082 2.28 1.85 2.45 2.25 -2.22 -2.47 0.12 0.12  0.20  0.32 0.08 0.08  0.22  0.24 0.12 0.09  9.99  9.99 9.99 9.99
21300715+1210275     M 15 246.6  5250  5003 2.26 1.75 2.24 1.99 -2.23 -2.48 0.12 0.10  0.36  0.52 0.08 0.09  0.22  0.22 0.11 0.08  9.99  9.99 9.99 9.99
21301057+1214114     M 15 322.9  5132  4868 2.02 1.43 2.35 2.19 -2.36 -2.66 0.12 0.14  0.36  0.52 0.08 0.10  0.21  0.21 0.11 0.09  9.99  9.99 9.99 9.99
21300747+1210115     M 15 193.4  5150  4827 1.99 1.21 2.40 2.17 -2.32 -2.65 0.12 0.13  0.24  0.40 0.08 0.09  0.28  0.23 0.11 0.11  9.99  9.99 9.99 9.99
21301471+1212110     M 15 299.4  5123  4787 2.02 1.34 2.33 2.02 -2.29 -2.61 0.12 0.10  0.39  0.62 0.08 0.10  0.19  0.19 0.11 0.08  9.99  9.99 9.99 9.99
21301473+1208243     M 15 300.1  5130  4817 2.12 1.37 2.30 2.08 -2.27 -2.57 0.12 0.11  0.16  0.32 0.06 0.07  0.27  0.21 0.11 0.10  9.99  9.99 9.99 9.99
21301522+1219459     M 15 276.5  5158  4848 2.02 1.36 2.27 2.06 -2.23 -2.53 0.11 0.11 -0.29 -0.26 0.10 0.04  0.23  0.22 0.09 0.08  9.99  9.99 9.99 9.99
21301556+1205112     M 15 305.5  5126  4795 2.07 1.32 2.24 2.01 -2.33 -2.66 0.12 0.13  0.25  0.41 0.08 0.09  0.23  0.19 0.11 0.07  9.99  9.99 9.99 9.99
21301577+1216596     M 15 324.6  5107  4784 2.03 1.22 2.36 2.14 -2.29 -2.60 0.12 0.11  0.36  0.57 0.08 0.12  0.23  0.16 0.12 0.10  9.99  9.99 9.99 9.99
21301811+1209151     M 15 264.9  5131  4820 1.95 1.28 2.23 2.05 -2.37 -2.72 0.13 0.15  0.41  0.60 0.08 0.12  0.23  0.24 0.13 0.08  9.99  9.99 9.99 9.99
21302252+1214223     M 15 275.9  5171  4804 2.07 1.34 2.33 1.99 -2.24 -2.57 0.11 0.11  0.07  0.22 0.06 0.07  0.24  0.22 0.11 0.08  9.99  9.99 9.99 9.99
21303177+1208547     M 15 437.1  5073  4730 1.93 1.24 2.33 2.05 -2.22 -2.53 0.11 0.08  0.35  0.58 0.09 0.11  0.24  0.22 0.10 0.10  9.99  9.99 9.99 9.99
21303249+1207537     M 15 243.2  5244  4939 2.01 1.31 2.41 2.22 -2.28 -2.61 0.12 0.13 -0.01  0.11 0.07 0.08  0.14  0.13 0.10 0.08  9.99  9.99 9.99 9.99
